MPGE: A Multi-Perspective Graph Explainer for Molecular Classification Explanation

Graph neural networks (GNNs) predict molecular properties from chemical graph data, but predictive accuracy does not explain how graph information supports an individual decision. A compact prediction-preserving rationale does not necessarily reveal which changes reverse the decision or which modifications the model tolerates. We propose the Multi-Perspective Graph Explainer (MPGE), unifying factual support, counterfactual sensitivity, and exemplar tolerance for a frozen classifier. The factual view, originally termed prototype (PT), seeks a compact retained edge set with the same label and required confidence. Counterfactual (CF) explanations seek bounded prediction-changing deletions; exemplar (EXE) explanations seek non-trivial bounded deletions that preserve the label and confidence. A shared constrained formulation connects prediction behavior, compactness, and edit cost, while separate objectives generate the three views. Our graph-classification extension of CF-GNNExplainer learns symmetric edge rankings and verifies discrete candidates, recording unsuccessful searches. A separate BBBP fragment backend returns RDKit-sanitized molecules. We evaluate the primary GCN implementation on MUTAG, Mutagenicity, AIDS, COX2_MD, and BBBP using semantic coverage, conditional quality, stability, and runtime. Successful factual masks retained 8.6%--15.5% of input edges on average across datasets; bounded counterfactual coverage was 4.8%--67.6%, and exemplar preservation coverage was 98.9%--100.0%. Exploratory controls reveal the influence of hard projection and retained node information. Quantitative comparisons and molecular visualizations characterize model support, sensitivity, and tolerance without treating them as validated chemical mechanisms.

==> claim_support_audit.csv <==
claim_id,section,source_file,source_sentence,claim_type,supporting_evidence,primary_citations,exact_scope,support_status,revision_action
C001,Front matter,arxiv_submission/arxiv_paper.tex,"\begin{abstract} Graph neural networks (GNNs) predict molecular properties from chemical graph data, but predictive accuracy does not explain how graph information supports an individual decision. A compact prediction-preserving rationale does not necessarily reveal which changes reverse the decision or which modifications the model tolerates. We propose the Multi-Perspective Graph Explainer (\framework), unifying factual support, counterfactual sensitivity, and exemplar tolerance for a frozen classifier. The factual view, originally termed prototype (PT), seeks a compact retained edge set with the same label and required confidence. Counterfactual (CF) explanations seek bounded prediction-changing deletions; exemplar (EXE) explanations seek non-trivial bounded deletions that preserve the label and confidence. A shared constrained formulation connects prediction behavior, compactness, and edit cost, while separate objectives generate the three views. Our graph-classification extension of CF-GNNExplainer learns symmetric edge rankings and verifies discrete candidates, recording unsuccessful searches. A separate BBBP fragment backend returns RDKit-sanitized molecules. We evaluate the primary GCN implementation on MUTAG, Mutagenicity, AIDS, COX2\_MD, and BBBP using semantic coverage, conditional quality, stability, and runtime. \input{\artifactroot/submission_revision_results_abstract_sentence.tex} Exploratory controls reveal the influence of hard projection and retained node information. Quantitative comparisons and molecular visualizations characterize model support, sensitivity, and tolerance without treating them as validated chemical mechanisms. \end{abstract}",empirical/interpretation,arxiv_submission/manuscript_metric_summary.csv,,Five datasets; structural GCN plus separate BBBP fragment analysis,reviewed; supported within stated scope,"Rebuilt abstract around support, sensitivity, and tolerance; numerical sentence is generated"
C002,Introduction,arxiv_submission/arxiv_paper.tex,"Molecular property prediction connects chemical structure to outcomes such as mutagenicity, biological activity, and blood--brain barrier penetration. Graph neural networks (GNNs) provide a natural representation-learning approach to these tasks by processing atom features and their structural relationships \cite{wu2018moleculenet}. Predictive performance alone, however, does not reveal which information supports an individual model decision. Explanations can help inspect that decision and formulate structural hypotheses, although model-faithfulness evidence must be distinguished from validated chemical knowledge \cite{rao2022molecularxai}.",literature/background,https://doi.org/10.1039/C7SC02664A,https://doi.org/10.1039/C7SC02664A | https://doi.org/10.1016/j.patter.2022.100628,"Molecular prediction motivation, not causal validation",reviewed; supported within stated scope,Aligned introduction with abstract and added primary support
C003,Introduction,arxiv_submission/arxiv_paper.tex,"We address these questions through factual, counterfactual (CF), and exemplar (EXE) explanations. The factual view seeks a compact retained edge set that preserves the query label and required confidence. This view was originally termed prototype (PT) in our study; we use \emph{factual} in the formal definition and experiments because it explains an individual query rather than a class-level prototype. The counterfactual view seeks a bounded deletion that changes the predicted property class. The exemplar view seeks a non-trivially modified query that retains its label and a prescribed fraction of its confidence. Here, an exemplar is a generated query variant, not a representative training example. A positive edit requirement excludes the unchanged query, while the budget restricts the permitted deletions. Its same-outcome-under-change condition is related to the neighborhood and prediction relations of Explanation Sets \cite{fernandez2022explanation}. Together, the views describe prediction support, sensitivity, and tolerance within the chosen intervention space; they do not certify a chemical mechanism or robustness to arbitrary modifications.",literature/background,src/mpgx/explainers.py,https://doi.org/10.1016/j.ins.2022.10.084,"Query-level PT/factual and edited-query exemplar, not class prototypes",reviewed; supported within stated scope,Defined nomenclature and non-triviality
C004,Front matter,arxiv_submission/arxiv_paper.tex,"\begin{abstract} Graph neural networks (GNNs) predict molecular properties from chemical graph data, but predictive accuracy does not explain how graph information supports an individual decision. A compact prediction-preserving rationale does not necessarily reveal which changes reverse the decision or which modifications the model tolerates. We propose the Multi-Perspective Graph Explainer (\framework), unifying factual support, counterfactual sensitivity, and exemplar tolerance for a frozen classifier. The factual view, originally termed prototype (PT), seeks a compact retained edge set with the same label and required confidence. Counterfactual (CF) explanations seek bounded prediction-changing deletions; exemplar (EXE) explanations seek non-trivial bounded deletions that preserve the label and confidence. A shared constrained formulation connects prediction behavior, compactness, and edit cost, while separate objectives generate the three views. Our graph-classification extension of CF-GNNExplainer learns symmetric edge rankings and verifies discrete candidates, recording unsuccessful searches. A separate BBBP fragment backend returns RDKit-sanitized molecules. We evaluate the primary GCN implementation on MUTAG, Mutagenicity, AIDS, COX2\_MD, and BBBP using semantic coverage, conditional quality, stability, and runtime. \input{\artifactroot/submission_revision_results_abstract_sentence.tex} Exploratory controls reveal the influence of hard projection and retained node information. Quantitative comparisons and molecular visualizations characterize model support, sensitivity, and tolerance without treating them as validated chemical mechanisms. \end{abstract}",method/implementation,src/mpgx/explainers.py,,Separate masks share a frozen predictor; not joint tri-output learning,reviewed; supported within stated scope,Bounded contribution; acknowledged coupled precedents
C005,Factual graph explanations,arxiv_submission/arxiv_paper.tex,"GNNExplainer learns compact structural and feature masks that preserve information about a model prediction \cite{ying2019gnnexplainer}. PGExplainer amortizes mask generation over multiple inputs and also includes size and entropy regularization \cite{luo2020pgexplainer}. These approaches motivate our differentiable edge ranking, but our evaluation treats the final hard subgraph, rather than its continuous surrogate, as the explanatory object.",literature/background,https://proceedings.neurips.cc/paper/2019/hash/d80b7040b773199015de6d3b4293c8ff-Abstract.html,https://proceedings.neurips.cc/paper/2019/hash/d80b7040b773199015de6d3b4293c8ff-Abstract.html | https://proceedings.nips.cc/paper_files/paper/2020/hash/e37b08dd3015330dcbb5d6663667b8b8-Abstract.html,"Factual masks, not hard chemical validity",reviewed; supported within stated scope,Positioned prior factual explainers narrowly
C006,Counterfactual and coupled reasoning,arxiv_submission/arxiv_paper.tex,"CF-GNNExplainer freezes a trained GNN and learns a symmetric adjacency sparsification mask, retaining the best discrete deletion candidate that changes a node prediction \cite{lucic2022cfgnn}. We adapt this separation between predictor and perturbation parameters to graph classification. RCExplainer learns common decision logic and seeks complementary conditions on a selected subgraph and its remainder \cite{bajaj2021rcexplainer}. CF$^2$ directly couples factual sufficiency and counterfactual necessity through a sparse relaxed mask \cite{tan2022cf2}. These approaches establish coupled reasoning as an important precedent; our formulation additionally specifies a bounded, non-trivially edited query that preserves the prediction. Recent work formalizes post-generation graph-counterfactual minimization, proves its computational hardness, and proposes a bounded local search \cite{garcia2026minimization}. Our ranked-prefix scan is more restricted; it audits feasibility along one learned edge order and does not supply a global minimality guarantee.",literature/background,https://proceedings.mlr.press/v151/lucic22a.html,https://proceedings.mlr.press/v151/lucic22a.html | https://proceedings.neurips.cc/paper/2021/hash/2c8c3a57383c63caef6724343eb62257-Abstract.html | https://arxiv.org/abs/2202.08816 | https://doi.org/10.1007/s10994-026-07157-0,Original node-classification method versus graph-classification extension,reviewed; supported within stated scope,Corrected original-task scope
C007,Counterfactual and coupled reasoning,arxiv_submission/arxiv_paper.tex,"CLEAR learns a generative graph-level counterfactual model, while D4Explainer uses discrete denoising diffusion for distribution-aware counterfactual and model-level explanations \cite{ma2022clear,chen2023d4explainer}. Their distribution objectives address a different question from whether a discrete graph changes a prediction. MPGE's hard checks establish the latter; its separate fragment backend adds sanitation, not a learned molecular-manifold constraint.",literature/background,https://arxiv.org/abs/2210.08443 | https://proceedings.neurips.cc/paper_files/paper/2023/hash/f978c8f3b5f399cae464e85f72e28503-Abstract-Conference.html,https://arxiv.org/abs/2210.08443 | https://proceedings.neurips.cc/paper_files/paper/2023/hash/f978c8f3b5f399cae464e85f72e28503-Abstract-Conference.html,Generative/distribution objectives versus discrete validity,reviewed; supported within stated scope,Separated sanitation from distribution certification
C008,Molecular and distribution-aware explanations,arxiv_submission/arxiv_paper.tex,"Molecular counterfactual methods make this domain constraint concrete. MEG trains a reinforcement-learning generator over valid molecular actions, whereas MMACE searches model-agnostically through SELFIES mutations \cite{numeroso2021meg,wellawatte2022molecular}. More recent counterfactual masking replaces removed substructures with generatively completed fragments to reduce out-of-distribution evaluation artifacts \cite{janisiow2026counterfactual}. ICExplainer likewise uses a learned graph distribution, and ATEX-CF (ICLR 2026) expands node-level counterfactual search to both edge additions and deletions \cite{chen2026icexplainer,zhang2026atexcf}. Our deletion-only fragment search explores a restricted candidate family. It instantiates all three views under one frozen predictor without claiming the broader generation capabilities of these methods.",literature/background,https://arxiv.org/abs/2104.08060 | https://doi.org/10.1039/D1SC05259D,https://arxiv.org/abs/2104.08060 | https://doi.org/10.1039/D1SC05259D | https://ojs.aaai.org/index.php/AAAI/article/view/39371 | https://ojs.aaai.org/index.php/AAAI/article/view/39108 | https://proceedings.iclr.cc/paper_files/paper/2026/file/bfa008dc8caca6ebf5a047004c1c9758-Paper-Conference.pdf,Valid-action RL and model-agnostic SELFIES search,reviewed; supported within stated scope,Kept only supported method contrasts
C009,Molecular and distribution-aware explanations,arxiv_submission/arxiv_paper.tex,"Recent work also changes the explanatory object or its optimization space. MAGE generates model-level graph explanations using motifs, including molecular examples \cite{yu2025mage}. IDEA aligns instance-level explanations in a prototypical representation space rather than only matching graph labels \cite{yin2026idea}. Neither a class-level generated motif nor a latent prototype is equivalent to the compact query-specific factual mask termed PT in the original version of our study. This distinction matters because prediction preservation alone does not identify a unique explanatory structure.",literature/background,https://proceedings.iclr.cc/paper_files/paper/2025/file/7749f9c0d5ff109231be21e910a3ced2-Paper-Conference.pdf | https://proceedings.iclr.cc/paper_files/paper/2026/file/170a27d35cd6b191b9dd477f4eca4634-Paper-Conference.pdf,https://proceedings.iclr.cc/paper_files/paper/2025/file/7749f9c0d5ff109231be21e910a3ced2-Paper-Conference.pdf | https://proceedings.iclr.cc/paper_files/paper/2026/file/170a27d35cd6b191b9dd477f4eca4634-Paper-Conference.pdf,Model-level motifs and latent prototypes are distinct explanatory objects,reviewed; supported within stated scope,Added 2025/2026 positioning without novelty overclaim
C010,Exemplars and evaluation,arxiv_submission/arxiv_paper.tex,"GraphFramEx separates explanation user needs and combines necessity and sufficiency evidence \cite{amara2022graphframex}. Other systematic analyses show that faithfulness does not imply stability \cite{agarwal2022probing}, and explanation masks can be fragile to small perturbations \cite{li2024fragile}. We consequently report semantic success, coverage, size or edit cost, stability, and runtime separately instead of collapsing them into one unqualified accuracy score. Recent work additionally constructs degenerate GNN explanations that standard faithfulness metrics can miss \cite{azzolin2026degenerate}. Although that analysis targets self-explainable GNNs rather than our post-hoc setting, it motivates interpreting favorable fidelity together with structure and stability diagnostics rather than as a complete explanation-quality certificate. Accordingly, MPGE is positioned as a query-level, three-view formulation with explicit hard-output evaluation, not as the first combination of explanation perspectives or a distribution-certified molecular generator.",literature/background,https://proceedings.iclr.cc/paper_files/paper/2026/file/75a58cfb4d0de35db7663714e0f52dfa-Paper-Conference.pdf,https://proceedings.mlr.press/v198/amara22a.html | https://proceedings.mlr.press/v151/agarwal22b.html | https://proceedings.mlr.press/v235/li24bd.html | https://proceedings.iclr.cc/paper_files/paper/2026/file/75a58cfb4d0de35db7663714e0f52dfa-Paper-Conference.pdf,Self-explainable results only; not a theorem about this post-hoc method,reviewed; supported within stated scope,Added explicit setting caveat
C011,Problem Formulation,arxiv_submission/arxiv_paper.tex,"Let $G=(V,E,X)$ be an attributed undirected graph and let a trained, frozen binary classifier $f$ return a logit. Define \begin{equation} p(G)=\sigma(f(G)),\qquad y(G)=\mathbb{I}[p(G)\geq 0.5]. \end{equation} For the query graph $G$, fix $y=y(G)$ and define, for any candidate $H$, $p_y(H)=p(H)$ if $y=1$ and $p_y(H)=1-p(H)$ otherwise. Thus $p_y$ always refers to the original query class, even after a flip. An edit set $\Delta$ induces $T(G,\Delta)$. Structural candidates have $H=(V,E_H,X)$ with $E_H\subseteq E$; molecular candidates are generated connected fragments. Structural validity requires symmetric deletion of existing edges with unchanged nodes and features. Molecular validity additionally requires the fragment-generation and RDKit sanitation checks. Neither predicate establishes distributional plausibility or a physical property. The evaluated structural queries have $M=|E|\geq1$.",method/implementation,src/mpgx/explainers.py,,Fixed original-class probability even after a decision flip,reviewed; supported within stated scope,"Unified logit, probability, and decision notation"
C012,Problem Formulation,arxiv_submission/arxiv_paper.tex,"Let $A_F(H)$ be a backend-specific factual size, $C(\Delta)$ the edit cost, and $\mathcal D_B$ the permitted bounded edits. Structurally, $A_F(H)=|E_H|$, $C(\Delta)=|E\setminus E_H|$, and $\mathcal D_B=\{\Delta:1\leq C(\Delta)\leq B\}$. The fragment backend uses retained heavy atoms for $A_F$, deletion steps for $C$, and an additional removed-heavy-atom fraction limit in $\mathcal D_B$.",method/implementation,src/mpgx/explainers.py | src/mpgx/chemistry.py,,Unique edges structurally; heavy atoms and steps for fragments,reviewed; supported within stated scope,Introduced backend-specific costs and bounded family
C013,Factual explanation,arxiv_submission/arxiv_paper.tex,"A factual explanation is a compact retained graph $S_F\subseteq G$. For the structural backend, $S_F=(V,E_F,X)$ retains every query node and feature and selects only $E_F\subseteq E$; its compactness is therefore \emph{edge} compactness. The chemistry-aware backend instead returns a sanitized connected fragment under the same prediction constraint but a different size cost: \begin{equation} \begin{aligned} \min_{S_F}\quad & A_F(S_F) \\ \text{s.t.}\quad & y(S_F)=y,\\ & p_y(S_F)\geq \tau_F,\\ & S_F\in\mathcal S_F(G),\quad \operatorname{Valid}(S_F)=1. \end{aligned} \label{eq:factual} \end{equation} Here $\mathcal S_F(G)$ contains non-empty retained-edge graphs for the structural backend and generated connected fragments with at least two atoms for the molecular backend. The former excludes a zero-edge output but retains all node information. It also contains the full query, so factual feasibility is expected for a valid non-empty structural query; compactness, rather than coverage alone, distinguishes factual outputs. The confidence thresholds are relative to the unmasked prediction, $\tau_F=\tau_E=\rho p_y(G)$, with $\rho$ fixed before test evaluation.",method/implementation,src/mpgx/explainers.py::_select_hard_mask,,Non-empty edge prefix includes the full query; all nodes retained,reviewed; supported within stated scope,"Explained guaranteed factual feasibility, not ranking superiority"
C014,Exemplar explanation,arxiv_submission/arxiv_paper.tex,"An exemplar is a non-trivial, bounded change under which the decision and a minimum confidence are preserved: \begin{equation} \begin{aligned} \max_{\Delta_E}\quad & U(G,T(G,\Delta_E)) \\ \text{s.t.}\quad & y(T(G,\Delta_E))=y,\\ & p_y(T(G,\Delta_E))\geq \tau_E,\\ & \Delta_E\in\mathcal D_B,\\ & \operatorname{Valid}(T(G,\Delta_E))=1. \end{aligned} \label{eq:exemplar} \end{equation} Here $U$ measures a specified structural difference from the query. Positive cost excludes a no-op and the budget restricts the edit family; neither guarantees meaningfulness to a domain expert. We use removed-edge fraction for masks and one minus Morgan-fingerprint similarity for molecular fragments. Factual and exemplar views share a prediction-preservation condition but optimize different quantities under different candidate constraints. The implementation searches restricted families and does not certify global optima.",method/implementation,src/mpgx/explainers.py | src/mpgx/chemistry.py,,Positive deletion and finite budget do not ensure human meaningfulness,reviewed; supported within stated scope,Bounded exemplar utility and optimality claims
C015,Frozen predictor and perturbation generator,arxiv_submission/arxiv_paper.tex,"Let $f_W$ be the trained graph classifier and let $g_P$ be its perturbation counterpart. As in CF-GNNExplainer \cite{lucic2022cfgnn}, $g_P$ uses the frozen weights $W$ of $f_W$ and learns only structural gates $P$. The predictor is in evaluation mode: dropout is disabled and BatchNorm running statistics are fixed. Our implementation assigns one logit $z_e$ to each of the $M$ unique undirected edges and mirrors $m_e=\sigma(z_e)$ onto both directed message-passing entries. Consequently, $\widetilde A=A\odot m$ is symmetric, cannot introduce a non-edge, and does not gate the self-messages added by the GCN. The GCN normalization is recomputed on $\widetilde A+I$ during every forward pass. This is the graph-classification analogue of the CF-GNNExplainer generating model, rather than a second predictor trained from data.",literature/background,src/mpgx/explainers.py | src/mpgx/models.py,https://proceedings.mlr.press/v151/lucic22a.html,"Frozen weights, eval mode, and unchanged BatchNorm statistics",reviewed; supported within stated scope,Matched predictor/gate separation to code
C016,Perspective-specific objectives,arxiv_submission/arxiv_paper.tex,"The factual relaxation is \begin{equation} L_F = \lambda_p[\tau_F-q_y(m)]_+ +\beta_1\overline m+\beta_2\overline{m^2}, \end{equation} where $\overline m$ is the mean retained mass. The counterfactual relaxation reverses the decision condition and penalizes removed rather than retained mass: \begin{equation} L_C = \lambda_p[q_y(m)-0.49]_+ +\beta_1\overline{(1-m)}+\beta_2\overline{(1-m)}^2. \end{equation} The exemplar relaxation preserves confidence while encouraging a non-trivial deletion up to budget $b$: \begin{equation} \begin{split} L_E={}&\lambda_p[\tau_E-q_y(m)]_+ -\beta_1\overline{(1-m)}\\ &+\lambda_b[\overline{(1-m)}-b]_+^2 +\beta_2H(m). \end{split} \end{equation} Here $[a]_+=\max(a,0)$, $b$ is the soft edit-fraction limit, and $\lambda_p=\lambda_b=8$ in the locked configuration. The counterfactual surrogate targets original-class probability below 0.49; actual hard success uses the classifier's 0.5 decision rule. The factual quadratic term averages squared gates, whereas the counterfactual term squares the mean edited mass; the exemplar term is entropy regularization, not an elastic-net penalty. These losses are differentiable surrogates, not the final explanations. After optimization, the algorithm orders the unique undirected gates and evaluates hard masks in ranked order. It selects the smallest sufficient factual mask, the first prediction-changing deletion set, or the largest in-budget confidence-preserving exemplar deletion set. If no hard candidate satisfies its definition, the method returns a failure. This avoids the soft--hard mismatch that can arise when the optimized mask is thresholded. This deterministic feasibility audit extends CF-GNNExplainer's best-candidate tracking to all three perspectives. These selections are extremal only within the ranked candidate sequence; neither the edge-mask scan nor the bounded fragment beam proves a global optimum of Eqs.~(\ref{eq:factual})--(\ref{eq:exemplar}).",method/implementation,src/mpgx/explainers.py,,View-specific squared terms and entropy; soft CF target differs from hard threshold,reviewed; supported within stated scope,Removed incorrect universal elastic-net description
C017,Perspective-specific objectives,arxiv_submission/arxiv_paper.tex,"Candidates are symmetric deletions of existing undirected edges, satisfying structural validity by construction. Algorithm~\ref{alg:multi-perspective} specifies the proposed structural graph-classification extension of CF-GNNExplainer, not the fragment backend or the baselines. It optimizes only unique-edge gates and uses gradient descent through Adam; it does not optimize dense non-edge entries or update the predictor. Most importantly, the returned object is selected by an explicit hard feasibility scan rather than by thresholding a soft mask and assuming that its semantics survive discretization. A failure means that no searched candidate was feasible, not that no explanation exists in the full edit space.",method/implementation,src/mpgx/explainers.py,,Structural algorithm only; prefix-local rather than global optimality,reviewed; supported within stated scope,Corrected algorithm notation and gradient direction
C018,Perspective-specific objectives,arxiv_submission/arxiv_paper.tex,"The structural backend masks edges but retains the full node set. The GCN also adds a self-loop at every node. Consequently, a one-edge factual mask can still use every node's features through self-messages and should be interpreted as an edge-sufficiency result, not as a two-node induced subgraph or a chemically complete fragment. We therefore report retained edges together with isolated nodes and connected components, and reserve molecular-fragment language for the chemistry-aware backend below.",method/implementation,src/mpgx/explainers.py | src/mpgx/models.py,,All node features and GCN self-loops remain available,reviewed; supported within stated scope,Qualified sparse factual masks as edge-sufficiency evidence
C019,Chemistry-aware fragment search,arxiv_submission/arxiv_paper.tex,"The search advances for at most three deletion steps. At each depth, at most 100 distinct candidates are retained, ordered by decreasing heavy-atom count and then canonical SMILES. Every retained fragment has at least two atoms; the unchanged query is not generated. Factual selection minimizes retained heavy atoms, breaking ties by fewer steps and greater query similarity. Counterfactual selection minimizes deletion steps, then removed heavy atoms, then prefers greater similarity. Exemplar selection maximizes fingerprint distance, breaking ties by more steps and fewer retained heavy atoms. Only counterfactual and exemplar candidates are restricted to removal of at most 35\% of the query's heavy atoms. Morgan fingerprints use radius two and the recorded RDKit default bit-vector settings.",method/implementation,src/mpgx/chemistry.py::explain_molecule_fragments,,Depth-three beam; connected sanitized fragments; backend-specific tie-breaks,reviewed; supported within stated scope,Documented exact recorded search and budgets
C020,Chemistry-aware fragment search,arxiv_submission/arxiv_paper.tex,"Sanitization checks representability and valence consistency \cite{rdkitbook}; it does not establish synthetic accessibility, likely occurrence, or a physically changed property. This backend adds chemical checks but is not a learned in-distribution generator.",literature/background,https://www.rdkit.org/docs/RDKit_Book.html,https://www.rdkit.org/docs/RDKit_Book.html,"Representability, not synthesizability, distribution, or measured chemistry",reviewed; supported within stated scope,Added official sanitation source and limits
C021,Predictive model,arxiv_submission/arxiv_paper.tex,"The primary classifier is a three-layer GCN \cite{kipf2017gcn}. With $\bar A=A+I$ and $\bar D_{ii}=\sum_j\bar A_{ij}$, a layer is \begin{equation} Z^{(\ell+1)}= \bar D^{-1/2}\bar A\bar D^{-1/2}H^{(\ell)}W^{(\ell)} +a^{(\ell)}, \end{equation} where $a^{(\ell)}$ is a bias. Each convolution is followed by BatchNorm, ReLU, and training-only dropout. Node representations are sum-pooled and passed to a linear binary-logit head; sigmoid obtains probabilities. Categorical node embeddings are summed column-wise; continuous node features use a linear encoder. The primary GCN consumes node features and topology, not edge labels or distance attributes. The GINE configuration used in validation sensitivity checks additionally encodes edge features; it is not a completed held-out architectural robustness study.",literature/background,src/mpgx/models.py,https://openreview.net/forum?id=SJU4ayYgl,"GCN convolution plus BN/ReLU/dropout, node features, sum pooling",reviewed; supported within stated scope,Added missing architectural components and input distinction
C022,"Datasets, features, and splits",arxiv_submission/arxiv_paper.tex,"MUTAG and Mutagenicity concern mutagenicity classification \cite{debnath1991structure,kazius2005derivation}; AIDS provides a molecular activity classification benchmark through the IAM repository \cite{riesen2008iam}. COX2\_MD derives from COX2 activity data \cite{sutherland2003spline} and its distance-graph construction \cite{kriege2012subgraph}: after removing explicit hydrogens, complete graphs carry interatomic-distance attributes and bond-type labels, including a no-bond category. Removing a COX2\_MD graph edge is consequently not necessarily removing a chemical bond. We load all four from the official TU archives \cite{morris2020tudataset} and preserve source indices, categorical node and edge labels, and continuous attributes. Continuous attributes are standardized using training-fold statistics only. Stored edge labels and attributes are available to the GINE validation configuration but not consumed by the primary GCN. They are not explanation annotations; consequently, we do not report edge-mask accuracy on these datasets. For each TU dataset, one deterministic stratified ten-fold partition is created with master seed 20260911. In outer fold $k$, fold $k$ is test, fold $(k+1)\bmod 10$ is validation, and the remaining folds are training. Every graph is therefore tested exactly once per predictor seed.",literature/background,data/raw/tu/COX2_MD/raw/README.txt | results/submission_v1/manifests | https://icml.cc/2012/papers/542.pdf,https://doi.org/10.1021/jm00106a046 | https://doi.org/10.1021/jm040835a | https://doi.org/10.1007/978-3-540-89689-0_33 | https://doi.org/10.1021/ci034143r | https://icml.cc/2012/papers/542.pdf | https://chrsmrrs.github.io/datasets/docs/datasets/,"Four TU datasets; COX2_MD complete distance graph, not bond-only graph",reviewed; supported within stated scope,Moved representation caveat into data protocol
C023,"Datasets, features, and splits",arxiv_submission/arxiv_paper.tex,"Predictor metrics use all ten outer folds. Explanation generation is complete for all ten folds of MUTAG, Mutagenicity, and COX2\_MD and for folds 0--7 of AIDS; the latter contains 1,600 distinct held-out graphs per predictor seed. The reporting configuration excludes the incomplete AIDS fold 8 as a whole and the unstarted fold 9, independent of their outcomes. BBBP uses its single locked scaffold test set. Thus every explanation table and plot uses only complete dataset--fold--predictor cells, with all attempted graphs and failed explanations retained inside those cells.",empirical/interpretation,results/submission_v1/completion_audit.json,,AIDS explanation folds 0--7; predictor ten folds; GCN only,reviewed; supported within stated scope,Made incomplete historical scope explicit
C024,"Datasets, features, and splits",arxiv_submission/arxiv_paper.tex,"BBBP is loaded from the processed MoleculeNet/PyG collection \cite{wu2018moleculenet,martins2012bayesian}. We record the source row, canonical SMILES, Bemis--Murcko scaffold, label, and any additional loader rejection. Table~\ref{tab:datasets} counts accepted graphs, not rejected or upstream-filtered source molecules. A deterministic stratified-group split groups equal scaffold strings, including empty strings for acyclic molecules. It selects test and validation folds closest to the target sizes and overall class balance, yielding approximately 80\%, 10\%, and 10\% training, validation, and test partitions with zero scaffold overlap. Dataset manifests contain SHA-256 hashes of all available raw and processed files, feature schemas, graph identifiers, and split membership.",literature/background,src/mpgx/data.py | results/submission_v1/splits/BBBP.json,https://doi.org/10.1039/C7SC02664A | https://doi.org/10.1021/ci300124c,Processed accepted collection and scaffold groups including empty scaffold strings,reviewed; supported within stated scope,Distinguished accepted graphs from upstream rejection and raw source size
C025,Predictors and eligibility,arxiv_submission/arxiv_paper.tex,"The frozen predictor is a three-layer GCN, with 64 hidden units per layer, BatchNorm, ReLU, dropout 0.2, sum pooling, and a binary logit head. Training uses Adam, class-weighted binary cross-entropy with the positive weight estimated from the training partition, learning rate $10^{-3}$, weight decay $10^{-4}$, batch size 64, at most 200 epochs, and early stopping after 30 epochs without improvement in validation log loss. Model seeds are 11, 29, and 47.",method/implementation,configs/submission.yaml | src/mpgx/models.py,,"Locked training hyperparameters, not retuned in revision",reviewed; supported within stated scope,Documented actual training and model seeds
C026,Predictors and eligibility,arxiv_submission/arxiv_paper.tex,"We report test AUROC, AUPRC, balanced accuracy, F1, Brier score, expected calibration error, log loss, and the selected epoch before reporting any explanation result. All predictions in the locked explanation population are eligible for model-faithfulness analysis because the target is the frozen model's prediction. The displayed dataset-level dagger is assigned when the mean balanced accuracy is below 0.55 or mean AUROC below 0.60. It cautions against application-utility interpretation; explanation eligibility is not conditioned on predictive correctness.",empirical/interpretation,src/mpgx/artifacts.py | results/submission_v1/tables/model_summary.parquet,,Dataset-aggregate weak-predictor dagger; model-faithfulness eligibility,reviewed; supported within stated scope,Separated predictive quality and explanation semantics
C027,Hyperparameter selection and budgets,arxiv_submission/arxiv_paper.tex,"No test graph participates in selection. We use at most 24 deterministically selected, class-balanced validation graphs per fold with predictor seed 11 and explainer seed 101 to evaluate the complete grid $\beta_1\in\{0.1,0.001,0.0001\}$ and $\beta_2\in\{0.1,0.01,0.001\}$ for each perspective. For factual and counterfactual views, $\beta_1$ and $\beta_2$ both regularize retained mass for factuals and edited mass for counterfactuals; for exemplars they control the edit reward and binarization penalty. One global configuration per perspective is selected lexicographically by: (i) maximum hard-constraint success, (ii) minimum retained fraction for factuals, minimum edit count for counterfactuals, or maximum feasible edit fraction for exemplars, (iii) maximum retained query-class confidence, and (iv) minimum runtime. Dataset-level validation means are macro-averaged so Mutagenicity does not dominate smaller domains. We additionally evaluate edit-fraction budgets 0.05, 0.10, 0.20, 0.30, and 0.35. The default hard budget is $B=\min\{|E|,8,\max(1,\lfloor0.35|E|\rfloor)\}$ and $\rho=0.8$. The minimum-one clamp applies to non-empty structural graphs, relaxing the fractional limit when a graph is too small to admit one deletion. Explainer seeds are 101, 211, and 307. The \method{} gate optimizer runs for 200 steps with Adam at learning rate 0.03. CF$^2$ follows the official 500-step, 0.05 learning-rate graph configuration. PGExplainer is trained within each training partition for 20 epochs at learning rate 0.003; this training time is excluded from per-query explanation timings.",method/implementation,src/mpgx/tuning.py | results/submission_v1/tuning/selection_lock.json,,"Validation-only, per-architecture/view selection; default budget includes clamp",reviewed; supported within stated scope,Specified exact selection and small-graph budget
C028,Generated result sentence,arxiv_submission/paper_artifacts/submission_revision_results_stability.tex,"Prediction preservation is not mask repeatability. Mean seed-level Jaccard stability ranges across datasets from 0.06--0.42 for factual retained sets, 0.31--0.94 for counterfactual deletions, and 0.02--0.24 for exemplar deletions. These stability values are conditional on having at least two successful repetitions, not on all attempted searches.",empirical/interpretation,arxiv_submission/manuscript_metric_summary.csv,,Successful seed-pair masks only; not formal perturbation robustness,reviewed; supported within stated scope,Generated stability interpretation with conditioning
C029,Generated result sentence,arxiv_submission/paper_artifacts/submission_revision_results_common_projection.tex,"On the common-projection BBBP subset, CF$^2$ coverage changes from 2.8\% to 63.9\%, compared with 65.3\% for the proposed ranking. CF-GNNExplainer changes from 1.4\% to 54.2\%. On AIDS, CF$^2$ and the proposed ranking both reach 6.9\%. The native-output gap therefore cannot be assigned solely to the learned objective.",empirical/interpretation,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,,"Exploratory class-balanced subset, not entire primary test population",reviewed; supported within stated scope,Generated comparison and avoided loss-only causal attribution
C030,Generated result sentence,arxiv_submission/paper_artifacts/submission_revision_results_budget_sensitivity.tex,"On the same selected units, increasing the absolute cap from 8 to 32 while retaining the fractional cap changes COX2\_MD coverage from 9.7\% to 23.6\%; AIDS remains at 6.9\%. This is a budget sensitivity result, not a redefinition of the primary outcome.",empirical/interpretation,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,,Cap sensitivity with unchanged fractional limit; primary outcome unchanged,reviewed; supported within stated scope,Removed untested explanation of why AIDS cap does not improve
C031,Generated result sentence,arxiv_submission/paper_artifacts/submission_revision_results_factual_controls.tex,"The zero-edge input, which keeps node features and predictor self-loops, satisfies the factual label/confidence predicate for 48.6\%--91.7\% of selected graph--model units across datasets. With only nodes incident to the selected factual edges retained, sufficiency is 37.5\%--61.1\%. The latter intervention changes the model input and does not itself produce a validated molecular fragment.",empirical/interpretation,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,,Same-node null versus induced-node intervention; selected subset only,reviewed; supported within stated scope,Generated controls and clarified retained node information
C032,Reproducibility and Failure Records,arxiv_submission/arxiv_appendix.tex,"Every record is keyed by dataset, fold, architecture, predictor seed, explainer seed, graph ID, method, perspective, budget, and protocol hash. Atomic shards permit interrupted or parallel execution without silently overwriting completed cells. A failed explanation remains a row with its violated constraint and runtime. The claim-to-artifact map in the result root links historical generated artifacts to their sources. The submission-specific \texttt{manuscript\_claim\_to\_artifact\_map.csv} instead lists only referenced artifacts, their source records, and SHA-256 hashes, excluding unused pilot BBBP and D4 groups. The primary BBBP selection CSV and revised full-node panel manifest retain figure provenance. A separate \texttt{claim\_support\_audit.csv} records the scientific claim checks.",method/implementation,src/mpgx/records.py | arxiv_submission/manuscript_claim_to_artifact_map.csv,,Local source/record provenance; no implied public repository release,reviewed; supported within stated scope,Excluded stale pilot and incomplete robustness groups
C033,Introduction,arxiv_submission/arxiv_paper.tex,"Understanding a molecular prediction requires more than identifying one compact rationale. Factual explainers seek a subset of graph information that supports the current prediction \cite{ying2019gnnexplainer,luo2020pgexplainer}. Such a subset can be sufficient without identifying the changes needed to reverse the decision. Counterfactual explainers instead search for prediction-changing perturbations \cite{lucic2022cfgnn,bajaj2021rcexplainer}. A successful counterfactual identifies sensitivity to a particular edit, but does not characterize which other changes the model tolerates. These distinctions motivate three complementary questions about the same query: \emph{what supports the prediction, what changes it, and what can change while the prediction is preserved?}",literature/background,https://proceedings.neurips.cc/paper/2019/hash/d80b7040b773199015de6d3b4293c8ff-Abstract.html | https://proceedings.nips.cc/paper_files/paper/2020/hash/e37b08dd3015330dcbb5d6663667b8b8-Abstract.html | https://proceedings.mlr.press/v151/lucic22a.html | https://proceedings.neurips.cc/paper/2021/hash/2c8c3a57383c63caef6724343eb62257-Abstract.html,https://proceedings.neurips.cc/paper/2019/hash/d80b7040b773199015de6d3b4293c8ff-Abstract.html | https://proceedings.nips.cc/paper_files/paper/2020/hash/e37b08dd3015330dcbb5d6663667b8b8-Abstract.html | https://proceedings.mlr.press/v151/lucic22a.html | https://proceedings.neurips.cc/paper/2021/hash/2c8c3a57383c63caef6724343eb62257-Abstract.html,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees
C034,Introduction,arxiv_submission/arxiv_paper.tex,"We propose the Multi-Perspective Graph Explainer (\framework), which unifies these three views through a constrained formulation and a common explanation interface. Their objectives connect prediction preservation or change with compactness and edit cost. Prior work already couples factual and counterfactual reasoning \cite{tan2022cf2,bajaj2021rcexplainer}; our focus is to include the prediction-preserving edited query and evaluate all three views under explicit output constraints. The structural implementation, \method{}, extends the CF-GNNExplainer architecture to graph classification \cite{lucic2022cfgnn}. It shares a frozen predictor across perspectives but optimizes a separate symmetric edge mask for each. A ranked hard-mask search checks the actual returned graph and records a failure when no searched candidate meets the requested constraints. A separate BBBP fragment-search backend returns RDKit-sanitized molecules, distinguishing chemical representability from the structural feasibility of an edge mask.",literature/background,https://arxiv.org/abs/2202.08816 | https://proceedings.neurips.cc/paper/2021/hash/2c8c3a57383c63caef6724343eb62257-Abstract.html | https://proceedings.mlr.press/v151/lucic22a.html,https://arxiv.org/abs/2202.08816 | https://proceedings.neurips.cc/paper/2021/hash/2c8c3a57383c63caef6724343eb62257-Abstract.html | https://proceedings.mlr.press/v151/lucic22a.html,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees
C035,Exemplars and evaluation,arxiv_submission/arxiv_paper.tex,"The same-outcome-under-change perspective motivates the invariance constraint used by EXE. Explanation Sets formalize several example-based views within a common neighborhood and prediction relation \cite{fernandez2022explanation}. We adapt that structure to a generated subgraph and require a positive edit cost, preventing the original graph from being returned as its own exemplar. This definition is stated explicitly because other explainability work may use \emph{exemplar} for a representative observed case rather than a transformed query.",literature/background,https://doi.org/10.1016/j.ins.2022.10.084,https://doi.org/10.1016/j.ins.2022.10.084,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees
C036,Comparison methods,arxiv_submission/arxiv_paper.tex,"All compatible methods use the same predictor checkpoints, graph identifiers, splits, and output-feasibility criteria, but their native discretization rules differ. GNNExplainer and fold-trained PGExplainer are factual baselines \cite{ying2019gnnexplainer,luo2020pgexplainer}. A graph-classification adaptation of CF-GNNExplainer is evaluated only for counterfactual search \cite{lucic2022cfgnn}. It uses the published negative-NLL prediction term while the thresholded label remains unchanged, plus $\beta=0.5$ times the differentiable deletion distance. Following the authors' released run commands, its symmetric gates are optimized for 500 SGD steps at learning rate 0.1 with Nesterov momentum 0.9; the best hard, in-budget flip is retained. CF$^2$ uses the authors' joint $L_1+\lambda[\alpha L_f+(1-\alpha)L_c]$ objective, initialization, 0.5 mask threshold, and published graph defaults ($\lambda=1000$, $\alpha=0.6$, $\gamma=0.5$); the same learned mask is evaluated as a factual subgraph and its complement for necessity \cite{tan2022cf2}. A one-edge-deletion greedy ranking is the exemplar control. Matched random rankings are evaluated for all three perspectives.",literature/background,https://proceedings.neurips.cc/paper/2019/hash/d80b7040b773199015de6d3b4293c8ff-Abstract.html | https://proceedings.nips.cc/paper_files/paper/2020/hash/e37b08dd3015330dcbb5d6663667b8b8-Abstract.html | https://proceedings.mlr.press/v151/lucic22a.html | https://arxiv.org/abs/2202.08816,https://proceedings.neurips.cc/paper/2019/hash/d80b7040b773199015de6d3b4293c8ff-Abstract.html | https://proceedings.nips.cc/paper_files/paper/2020/hash/e37b08dd3015330dcbb5d6663667b8b8-Abstract.html | https://proceedings.mlr.press/v151/lucic22a.html | https://arxiv.org/abs/2202.08816,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees
C037,Limitations and Responsible Use,arxiv_submission/arxiv_paper.tex,"\paragraph{Model and representation dependence.} MPGE explains a trained classifier, not a causal chemical mechanism. A factual mask can preserve a prediction through node features and self-messages without identifying a compact molecular fragment. COX2\_MD also uses complete distance graphs whose edge attributes are not consumed by the primary GCN. Weak predictive performance, calibration errors, and altered-input distributions limit chemical interpretation \cite{rao2022molecularxai,chen2023d4explainer}.",literature/background,https://doi.org/10.1016/j.patter.2022.100628 | https://proceedings.neurips.cc/paper_files/paper/2023/hash/f978c8f3b5f399cae464e85f72e28503-Abstract-Conference.html,https://doi.org/10.1016/j.patter.2022.100628 | https://proceedings.neurips.cc/paper_files/paper/2023/hash/f978c8f3b5f399cae464e85f72e28503-Abstract-Conference.html,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees
C038,Limitations and Responsible Use,arxiv_submission/arxiv_paper.tex,"\paragraph{Search and evaluation scope.} Ranked prefixes and fragment beams explore restricted deletion families; success verifies a returned candidate, whereas failure is not proof of global infeasibility. Seed-dependent masks can satisfy similar constraints, and prediction preservation does not certify robust attribution \cite{agarwal2022probing,li2024fragile}. Quality comparisons are conditional on success, native methods have different discretizers and optimization budgets, and the exploratory controls cover a selected subset. The primary study has three GCN seeds, eight completed AIDS explanation folds, and one BBBP scaffold split. GINE validation checks do not establish held-out architectural robustness or performance on new training samples.",literature/background,https://proceedings.mlr.press/v151/agarwal22b.html | https://proceedings.mlr.press/v235/li24bd.html,https://proceedings.mlr.press/v151/agarwal22b.html | https://proceedings.mlr.press/v235/li24bd.html,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees
C039,Limitations and Responsible Use,arxiv_submission/arxiv_paper.tex,"\paragraph{Chemical and human validity.} RDKit sanitation establishes representability, not synthesizability, stability, safety, or experimentally changed activity \cite{rdkitbook}. The fragment backend cannot search atom or bond additions and does not enforce a learned molecular distribution. Expert-chemist evaluation and experimental property validation remain necessary before claiming medicinal-chemistry utility \cite{rao2022molecularxai}. The figures support model inspection and hypothesis generation, not chemical intervention recommendations.",literature/background,https://www.rdkit.org/docs/RDKit_Book.html | https://doi.org/10.1016/j.patter.2022.100628,https://www.rdkit.org/docs/RDKit_Book.html | https://doi.org/10.1016/j.patter.2022.100628,"Citation supports background or method attribution, not MPGE's empirical measurements",reviewed; claim limited to cited setting,Kept bounded attribution; no transfer of quantitative results or guarantees


==> dataset_explanation_case_selection.csv <==
dataset,architecture,fold_id,model_seed,explainer_seed,graph_id,selection_rule,complete_success,successful_views,mean_edits,mean_confidence
MUTAG,gcn,5,29,101,mutag-000074,"prefer complete three-view cases, then minimize distance to dataset medians of edit count and retained confidence",True,3,8.666666666666666,0.6892492969830831
Mutagenicity,gcn,7,47,211,mutagenicity-003801,"prefer complete three-view cases, then minimize distance to dataset medians of edit count and retained confidence",True,3,10.666666666666666,0.6563188036282858
AIDS,gcn,0,11,101,aids-001512,"prefer complete three-view cases, then minimize distance to dataset medians of edit count and retained confidence",True,3,7.0,0.7003742158412933
COX2_MD,gcn,3,29,307,cox2_md-000133,"prefer complete three-view cases, then minimize distance to dataset medians of edit count and retained confidence",True,3,80.66666666666667,0.6992375251526634
BBBP,gcn,0,47,307,bbbp-001663,"prefer complete three-view cases, then minimize distance to dataset medians of edit count and retained confidence",True,3,11.666666666666666,0.6827170153458914


==> dataset_explanation_panels.csv <==
dataset,architecture,method,fold_id,model_seed,explainer_seed,graph_id,rendering,panel,success,failure_reason,original_label,result_label,probability,removed_edges,displayed_nodes,displayed_edges
MUTAG,gcn,mpgx_cfgnn,5,29,101,mutag-000074,categorical graph; node labels are dataset categories,query,True,,1,1,0.795292317867279,0,18,19
MUTAG,gcn,mpgx_cfgnn,5,29,101,mutag-000074,categorical graph; node labels are dataset categories,factual,True,,1,1,0.9972731471061707,18,18,1
MUTAG,gcn,mpgx_cfgnn,5,29,101,mutag-000074,categorical graph; node labels are dataset categories,counterfactual,True,,1,0,0.2880646586418152,2,18,17
MUTAG,gcn,mpgx_cfgnn,5,29,101,mutag-000074,categorical graph; node labels are dataset categories,exemplar,True,,1,1,0.7824100852012634,6,18,13
Mutagenicity,gcn,mpgx_cfgnn,7,47,211,mutagenicity-003801,categorical graph; node labels are dataset categories,query,True,,0,0,0.07789510488510132,0,22,22
Mutagenicity,gcn,mpgx_cfgnn,7,47,211,mutagenicity-003801,categorical graph; node labels are dataset categories,factual,True,,0,0,0.26052969694137573,20,22,2
Mutagenicity,gcn,mpgx_cfgnn,7,47,211,mutagenicity-003801,categorical graph; node labels are dataset categories,counterfactual,True,,0,1,0.588068425655365,5,22,17
Mutagenicity,gcn,mpgx_cfgnn,7,47,211,mutagenicity-003801,categorical graph; node labels are dataset categories,exemplar,True,,0,0,0.1824454665184021,7,22,15
AIDS,gcn,mpgx_cfgnn,0,11,101,aids-001512,categorical graph; node labels are dataset categories,query,True,,1,1,0.5133812427520752,0,15,16
AIDS,gcn,mpgx_cfgnn,0,11,101,aids-001512,categorical graph; node labels are dataset categories,factual,True,,1,1,0.9697716236114502,15,15,1
AIDS,gcn,mpgx_cfgnn,0,11,101,aids-001512,categorical graph; node labels are dataset categories,counterfactual,True,,1,0,0.3332217037677765,1,15,15
AIDS,gcn,mpgx_cfgnn,0,11,101,aids-001512,categorical graph; node labels are dataset categories,exemplar,True,,1,1,0.7981293201446533,5,15,11
COX2_MD,gcn,mpgx_cfgnn,3,29,307,cox2_md-000133,categorical graph; node labels are dataset categories,query,True,,0,0,0.3244209289550781,0,22,231
COX2_MD,gcn,mpgx_cfgnn,3,29,307,cox2_md-000133,categorical graph; node labels are dataset categories,factual,True,,0,0,0.013747246004641056,230,22,1
COX2_MD,gcn,mpgx_cfgnn,3,29,307,cox2_md-000133,categorical graph; node labels are dataset categories,counterfactual,True,,0,1,0.5188682079315186,4,22,227
COX2_MD,gcn,mpgx_cfgnn,3,29,307,cox2_md-000133,categorical graph; node labels are dataset categories,exemplar,True,,0,0,0.3696719706058502,8,22,223
BBBP,gcn,mpgx_cfgnn,0,47,307,bbbp-001663,RDKit coordinates with graph-mask subgraphs,query,True,,1,1,0.948481023311615,0,23,25
BBBP,gcn,mpgx_cfgnn,0,47,307,bbbp-001663,RDKit coordinates with graph-mask subgraphs,factual,True,,1,1,0.8514222502708435,20,23,5
BBBP,gcn,mpgx_cfgnn,0,47,307,bbbp-001663,RDKit coordinates with graph-mask subgraphs,counterfactual,True,,1,0,0.4264775216579437,7,23,18
BBBP,gcn,mpgx_cfgnn,0,47,307,bbbp-001663,RDKit coordinates with graph-mask subgraphs,exemplar,True,,1,1,0.7702512741088867,8,23,17


==> five_dataset_explanations_selection.csv <==
dataset,panel,fold_id,model_seed,explainer_seed,graph_id,success,failure_reason,original_label,result_label,probability,removed_edges
MUTAG,input,5,29,101,mutag-000074,True,,1,1,0.795292317867279,0
MUTAG,factual,5,29,101,mutag-000074,True,,1,1,0.9972731471061707,18
MUTAG,counterfactual,5,29,101,mutag-000074,True,,1,0,0.2880646586418152,2
MUTAG,exemplar,5,29,101,mutag-000074,True,,1,1,0.7824100852012634,6
Mutagenicity,input,7,47,211,mutagenicity-003801,True,,0,0,0.07789510488510132,0
Mutagenicity,factual,7,47,211,mutagenicity-003801,True,,0,0,0.26052969694137573,20
Mutagenicity,counterfactual,7,47,211,mutagenicity-003801,True,,0,1,0.588068425655365,5
Mutagenicity,exemplar,7,47,211,mutagenicity-003801,True,,0,0,0.1824454665184021,7
AIDS,input,0,11,101,aids-001512,True,,1,1,0.5133812427520752,0
AIDS,factual,0,11,101,aids-001512,True,,1,1,0.9697716236114502,15
AIDS,counterfactual,0,11,101,aids-001512,True,,1,0,0.3332217037677765,1
AIDS,exemplar,0,11,101,aids-001512,True,,1,1,0.7981293201446533,5
COX2_MD,input,3,29,307,cox2_md-000133,True,,0,0,0.3244209289550781,0
COX2_MD,factual,3,29,307,cox2_md-000133,True,,0,0,0.013747246004641056,230
COX2_MD,counterfactual,3,29,307,cox2_md-000133,True,,0,1,0.5188682079315186,4
COX2_MD,exemplar,3,29,307,cox2_md-000133,True,,0,0,0.3696719706058502,8
BBBP,input,0,47,307,bbbp-001663,True,,1,1,0.948481023311615,0
BBBP,factual,0,47,307,bbbp-001663,True,,1,1,0.8514222502708435,20
BBBP,counterfactual,0,47,307,bbbp-001663,True,,1,0,0.4264775216579437,7
BBBP,exemplar,0,47,307,bbbp-001663,True,,1,1,0.7702512741088867,8


==> manuscript_claim_to_artifact_map.csv <==
manuscript,artifact,artifact_sha256,source,source_sha256,source_kind,protocol_hash,filters,aggregation,metric,scope,conditioning,graph_selection_manifest,selection_sha256
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_abstract_sentence.tex,925cad9bf0929614110cf916a6de7b3430d35de9cae53585b6f8887acd77257b,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_dataset_summary.tex,02d063b7d1bcac153e636bebd518a04f11a33ab3a2e59d649564d2965fd11e11,results/submission_v1/tables/dataset_summary.parquet,b4c222ca61f2be52d9a0285be482ac0ff4b2d4e0bb90a1520eaf31a6f3888abf,dataset,see source protocol metadata,processed accepted graphs; unique undirected edges,see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_model_performance.tex,13d3db1d4bc9b5189a970bb2a7a96a723356263dddc027a540bced9122e1b6a9,results/submission_v1/tables/model_summary.parquet,4d97d717783369c93fa2119528f482a3f189e9b4bbaf5cb555852847e088cc47,model,see source protocol metadata,architecture=gcn; split=test; all predictor folds,mean/std over predictor fold/model runs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_model_calibration.tex,1644183ccbf9b230ea50d1a8044c39d8bd82dcadc1253ed4176914bae1bf6050,results/submission_v1/tables/model_summary.parquet,4d97d717783369c93fa2119528f482a3f189e9b4bbaf5cb555852847e088cc47,model,see source protocol metadata,architecture=gcn; split=test; all predictor folds,mean/std over predictor fold/model runs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_predictor_narrative.tex,ee24b0a8ba260ab9d0b6d747fc54f85a1386df04c2b1cf781602fb67e258fbfc,results/submission_v1/tables/model_summary.parquet,4d97d717783369c93fa2119528f482a3f189e9b4bbaf5cb555852847e088cc47,model,see source protocol metadata,architecture=gcn; split=test; all predictor folds,mean/std over predictor fold/model runs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_all_dataset_explanations.tex,8ddfd87e3b109d60d12ffcc7deedb4608ea31fc30a63acb5445412726b1f0cd6,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_explanation_narrative.tex,bcb9bee2149b922213bd811e3fbe8e88cf8b9c20f7f7e2a6eb21e34ea4741ead,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_baseline_factual.tex,2d4929bc738d924a50d7b8573c804bf15e213ca5cd935ecaf5dd5b919208eecb,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_baseline_counterfactual.tex,196def299e95b2ffcbd457bd553e3a034bd9bef3791fa5ee77315d75726db81b,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_baseline_exemplar.tex,5154a2b021b2fb97bd7e5aff21818fbed22dce7ba5014d263df1d4e3771fe3f5,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_stability.tex,4d10b36cb31547ce08b0d34740aa96fb1a8000a329a0ec287e46deba36cce4f7,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_common_projection.tex,72f2f826e9002387ace2f5c00a719cbe3c16e5f33e3d7e34e2b0bb3de2aaec73,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_budget_sensitivity.tex,adf56d5132bafacb410cae1749ebe4395d777902bf052db1446da809c2a84661,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_factual_controls.tex,efd18a19b20168b3d6b2010380bb4b494e4ba73c7b3a28475f6146f787fb39b7,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_explanation_coverage_gcn.pdf,a4d42589135ea777782d12f321b886e7d269dde3945968260a971e5f40a31e3f,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_five_dataset_explanations.pdf,c804a414ef89b44ccefa681ceb47eaee9ae5dbe0525fb90fa6710ffc0e9ce1ee,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/figures/five_dataset_explanations_selection.csv,745cd03cd762a38d5fd8d590c94bc74f62cc0048404337f6158e4a80e2b1e4ae
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_five_dataset_explanations_caption.tex,08dfd02fc17c238afa3e3b08bd17f99185d9317403f232280ed450ac1cf8a390,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/figures/five_dataset_explanations_selection.csv,745cd03cd762a38d5fd8d590c94bc74f62cc0048404337f6158e4a80e2b1e4ae
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_primary_bbbp_molecule_example.pdf,b5658daa53defdea58319c4da63b9a8d6ab30d8cb168dc93d096055ca7a746a7,arxiv_submission/paper_artifacts/submission_primary_bbbp_molecule_selection.csv,54ff056011b51ccff80d7c53d398e7448e59383373472798c74ffe15bd02e274,primary_bbbp,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,arxiv_submission/paper_artifacts/submission_primary_bbbp_molecule_selection.csv,54ff056011b51ccff80d7c53d398e7448e59383373472798c74ffe15bd02e274
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_primary_bbbp_molecule_caption.tex,b8df67519a5833ce537df0b38f1ba7c15e769b37a5ddd50467d7eb0c7ead4960,arxiv_submission/paper_artifacts/submission_primary_bbbp_molecule_selection.csv,54ff056011b51ccff80d7c53d398e7448e59383373472798c74ffe15bd02e274,primary_bbbp,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,arxiv_submission/paper_artifacts/submission_primary_bbbp_molecule_selection.csv,54ff056011b51ccff80d7c53d398e7448e59383373472798c74ffe15bd02e274
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_explanation_quality_gcn.pdf,b9e5801e767c5299c6f61decc4d41460e4165598e73257076399f36e7ad0051e,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_paper.tex,arxiv_submission/paper_artifacts/submission_revision_results_conclusion_sentence.tex,c74540e1da5d49a2de1117024c8534f8f3257221a13a0fb74408a00e3c93f48b,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_chemistry_fragment_analysis.tex,24997047ed3a4d4fe48f7d35b7b3c7056629bf9bf0e451c3f7ee91fa60561620,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_tuning_success_heatmaps.pdf,59541c618281efa9cfe4f4f86febd249283d65244a079e49ce79eedeb2b0e9c8,results/submission_v1/tuning/validation_records.parquet,afaff127cb082a7eb9b5641e857efc40ded9b1f8ca80fea27fbbbb824a4f49b4,tuning,see source protocol metadata,validation subsets; predictor_seed=11; explainer_seed=101; GCN/GINE,see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_budget_curves.pdf,6014cbe3987ae7344adec30ee72db101c0b7f2876520fda8fcf1d3123a900535,results/submission_v1/tuning/validation_records.parquet,afaff127cb082a7eb9b5641e857efc40ded9b1f8ca80fea27fbbbb824a4f49b4,tuning,see source protocol metadata,validation subsets; predictor_seed=11; explainer_seed=101; GCN/GINE,see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_common_projection.tex,21eb2fb03fe7281ce072dc2ee1284bd7fbed7524ac38a3c031900ecdca86c6b7,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_proposed_projection_ablation.tex,686f03accaa62677427642b71087adc8a36821549cf256c9bce450dde740b351,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_factual_controls.tex,b217a758bc84b4c40c69f51e37aca2883fc3d503b5f08640f9f022f70642d240,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_budget_cap_sensitivity.tex,ef91cbab58a7ba149f7a7a4f900421e8457b2402c2a6f032fd570658e528b586,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470,controls,see source protocol metadata,"selected 24 graphs/dataset; predictor_seeds=11,29,47; explainer_seed=101",descriptive selected-subset graph/model proportions,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_runtime_connectivity.tex,047cbdf23a3e7f0f1e4ebc0fe904fe8ec4e84540ad76c45627509cd2f9f899ae,results/submission_v1/manuscript_revision_20261007/metric_summary.parquet,082f45045791da762a914daf61fcf899275c3aaeaf0ee6717eef9222cd13f0cf,revision,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_structural_diagnostics.tex,41cac8633473c3878c0216050c3db2c99c2ff1e4d171dbf9e1fda81c50f96ca9,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_cross_perspective_overlap.tex,a714485ea8cb9ee0daf2eb08d29ee6259d457eb5138003620d59e4e14891757d,results/submission_v1/tables/explanation_summary.parquet,025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e,explanation,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_paired_effects_factual.tex,42bb8da986ff1a37121b016dea589e75183da3586df0e9a8f8fda30d05002542,results/submission_v1/reviewer_statistics/paired_method_comparisons.parquet,b26e17b33aa2b2345bd73256fa0e328815dcb196a5e481e1e3eb8aa50678a1b4,paired,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",paired graph effects after explainer and model seed aggregation,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_paired_effects_counterfactual.tex,8a7fdd821993f6ba2fb019b19af0343117e665fc21e132838b3aac2848f58fd4,results/submission_v1/reviewer_statistics/paired_method_comparisons.parquet,b26e17b33aa2b2345bd73256fa0e328815dcb196a5e481e1e3eb8aa50678a1b4,paired,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",paired graph effects after explainer and model seed aggregation,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_paired_effects_exemplar.tex,7841d0ee2fce69de3bbf82013a2639d3fa484c13b6c43b19243f4bf4fad03b59,results/submission_v1/reviewer_statistics/paired_method_comparisons.parquet,b26e17b33aa2b2345bd73256fa0e328815dcb196a5e481e1e3eb8aa50678a1b4,paired,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",paired graph effects after explainer and model seed aggregation,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_mutag_explanation.pdf,91a3f5a9368034c0c295fd9370d4ceffb34c906cb64932a78cef1cf37b0e2c80,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/manuscript_revision_20261007/figures/dataset_explanation_case_selection.csv,7dbbe469751b3c6a29e5a8369273b68ef84720179b918235b3458fd030165b9e
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_mutagenicity_explanation.pdf,85d35ec004068406fa11485cd1136ce054888520706d0d6547c5fc6a1a52e6b5,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/manuscript_revision_20261007/figures/dataset_explanation_case_selection.csv,7dbbe469751b3c6a29e5a8369273b68ef84720179b918235b3458fd030165b9e
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_aids_explanation.pdf,7bdc837a3a072e81c683c630eaa1df510ec6a9aba69df764e00549af5475c773,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/manuscript_revision_20261007/figures/dataset_explanation_case_selection.csv,7dbbe469751b3c6a29e5a8369273b68ef84720179b918235b3458fd030165b9e
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_cox2_md_explanation.pdf,00320bed234d665ba287b8b45c5d6b164eaad4b5e0c3917b60766925fc7eb9f5,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/manuscript_revision_20261007/figures/dataset_explanation_case_selection.csv,7dbbe469751b3c6a29e5a8369273b68ef84720179b918235b3458fd030165b9e
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_revision_bbbp_explanation.pdf,b899fb9b4dca4229a7f68d2d827ce531a4c9437c7fb3b17c3dde9eeed8d1378e,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,results/submission_v1/manuscript_revision_20261007/figures/dataset_explanation_case_selection.csv,7dbbe469751b3c6a29e5a8369273b68ef84720179b918235b3458fd030165b9e
arxiv_submission/arxiv_appendix.tex,arxiv_submission/paper_artifacts/submission_failure_summary.tex,e3196c3522eda9622f7db1fc0e8447a0a4fe3e0c9438024b2a7f9e7f2ef5b3af,results/submission_v1/raw/explanations.parquet,aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b,raw,3777c1dccebfb2b0,"architecture=gcn; five original datasets; AIDS explanation folds 0--7; seeds=11,29,47 and 101,211,307",see artifact caption and manuscript_metric_inventory.csv; explainer seeds not independent graphs,see artifact column headings; manuscript_metric_inventory.csv,five original datasets; primary GCN; AIDS explanation folds 0--7,see manuscript_metric_summary.csv and artifact caption,,


==> manuscript_evidence_scope.json <==
{
  "revision": "20261007",
  "new_explanation_experiments": false,
  "datasets": [
    "MUTAG",
    "Mutagenicity",
    "AIDS",
    "COX2_MD",
    "BBBP"
  ],
  "primary_architecture": "gcn",
  "explanation_folds": {
    "AIDS": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7
    ]
  },
  "completion_audit": {
    "architectures": [
      "gcn"
    ],
    "complete": true,
    "config": "configs/submission.yaml",
    "d4_required": false,
    "datasets": [
      "AIDS",
      "BBBP",
      "COX2_MD",
      "MUTAG",
      "Mutagenicity"
    ],
    "errors": [],
    "expected_d4_records": 0,
    "expected_explanation_records": 716148,
    "expected_fragment_records": 1827,
    "expected_model_contexts": 123,
    "explanation_fold_scope": {
      "AIDS": [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7
      ]
    },
    "explanation_protocol_id": "3777c1dccebfb2b0",
    "observed_d4_records": 0,
    "output_root": "results/submission_v1"
  },
  "source_sha256": {
    "dataset": "b4c222ca61f2be52d9a0285be482ac0ff4b2d4e0bb90a1520eaf31a6f3888abf",
    "model": "4d97d717783369c93fa2119528f482a3f189e9b4bbaf5cb555852847e088cc47",
    "explanation": "025c793feef956698fec52fd2654b3535493e0fe13b2cd6a24573d9e0e1ea77e",
    "raw": "aa789f3c712e4ab1834a065b936ba75fd95c3570b3d0250d56e54c17577f711b",
    "controls": "b7a9198ae7a7a987efa712d3d5768639b370f1c724aea6c66be26d49c1a36470",
    "paired": "b26e17b33aa2b2345bd73256fa0e328815dcb196a5e481e1e3eb8aa50678a1b4",
    "tuning": "afaff127cb082a7eb9b5641e857efc40ded9b1f8ca80fea27fbbbb824a4f49b4",
    "primary_bbbp": "54ff056011b51ccff80d7c53d398e7448e59383373472798c74ffe15bd02e274",
    "revision": "082f45045791da762a914daf61fcf899275c3aaeaf0ee6717eef9222cd13f0cf"
  },
  "excluded_evidence": [
    "historical pilot BBBP case",
    "D4 uncompleted full-population robustness",
    "GINE held-out robustness",
    "synthetic attribution not in this manuscript"
  ]
}


==> manuscript_metric_inventory.csv <==
metric,definition,display_unit,conditioning,aggregation,uncertainty,implementation,source,note
success_rate,Indicator of view-specific hard success; all attempts including failures,percentage,all attempts,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
sparsity_removed,Number of removed unique undirected edges divided by input unique edges,fraction,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
retained_edge_fraction,One minus sparsity_removed,fraction,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
num_selected_edges,Number of unique retained undirected edges,edges,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
num_removed_edges,Number of unique deleted undirected edges,edges,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
total_edit_distance,Recorded edit distance or deleted plus added edges; structural run deletion-only,edits,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
original_class_probability_drop,Original query-class probability minus candidate probability of that same class,probability,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
probability_shift,Absolute difference between candidate and input class-one probabilities,absolute probability,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
result_original_class_probability,Candidate probability of the original query class even after a flip,probability,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
retained_confidence_ratio,Candidate query-class probability divided by input query-class probability,ratio,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
comprehensiveness,"Query-class probability drop on complement of retained edges, retaining all nodes",probability,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
betweenness_distance,Root-mean-square change in normalized NetworkX node betweenness,RMS centrality change,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
harmonic_closeness_distance,Root-mean-square change in unnormalized NetworkX harmonic centrality,RMS centrality change,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
kept_components,Connected components of retained full-node graph excluding predictor self-loops,components,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
kept_isolated_nodes,Isolated nodes of retained full-node graph excluding predictor self-loops,nodes,success,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
runtime_seconds,"Per-view wall time, including unsuccessful searches; excludes amortized PGExplainer training",seconds,all attempts,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
triplet_runtime_seconds,"Sum of factual, counterfactual, exemplar times within graph/model/explainer triplet",seconds,triplet records,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
jaccard_stability,"Pairwise seed Jaccard: retained edges for factual, deleted edges for CF/EXE",Jaccard,at least two successful explainer repetitions,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
cross_perspective_overlap,"Jaccard among retained sets, among deleted sets, and factual-versus-deleted intersections",Jaccard,three jointly successful views,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
tanimoto_similarity,Morgan radius-two fingerprint Tanimoto similarity to query,similarity,successful sanitized fragments,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
edit_steps,Number of fragment cut-and-retain transitions,steps,successful sanitized fragments,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
atoms_removed,Query heavy atoms minus fragment heavy atoms,heavy atoms,successful sanitized fragments,"explainer-seed mean within fold/model/graph, then mean and sample std over units; special Jaccard pairing as defined","hierarchical fold/model/graph bootstrap; descriptive, dependent models",src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/raw/explanations.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
balanced_accuracy,Mean of binary class recalls at threshold 0.5,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
roc_auc,Binary AUROC of class-one probabilities,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
average_precision,Class-one average precision,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
f1,Binary class-one F1 at threshold 0.5,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
brier_score,Mean squared probability error against labels,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
expected_calibration_error,Expected calibration error using recorded equal-width bin implementation,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
log_loss,Binary probability log loss,score,all held-out predictor examples,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
best_epoch,Epoch selected by validation log loss,epoch,frozen predictor runs,mean/std over fold/model runs,see table and protocol,src/mpgx/models.py,results/submission_v1/raw/model_metrics.parquet,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
native_coverage,Success with a baseline's native hard output,percentage,selected exploratory graph/model units,descriptive proportion over selected graph/model units,see table and protocol,src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
common_projection_coverage,Success with shared budgeted deletion-prefix scan,percentage,selected exploratory graph/model units,descriptive proportion over selected graph/model units,see table and protocol,src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
extended_32_edit_coverage,"Common-projection success at absolute cap 32, same fractional cap",percentage,selected exploratory graph/model units,descriptive proportion over selected graph/model units,see table and protocol,src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
zero_edge_factual_feasibility,Factual predicate on same-node zero-edge graph with model self-loops,percentage,selected exploratory graph/model units,descriptive proportion over selected graph/model units,see table and protocol,src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."
induced_factual_feasibility,Factual predicate after retaining only nodes incident to selected factual edges,percentage,selected exploratory graph/model units,descriptive proportion over selected graph/model units,see table and protocol,src/mpgx/artifacts.py | src/mpgx/explainers.py | src/mpgx/chemistry.py,results/submission_v1/reviewer_controls/reviewer_controls_summary.csv,"Success cells are percentage-only. Counts and success conditioning remain in metric summaries; unique_graphs there counts the attempted group, not necessarily every conditional metric population."


==> manuscript_metric_summary.csv <==
dataset,architecture,method,perspective,metric,mean,median,std,ci95_low,ci95_high,observations,analysis_units,numerator,denominator,conditional_on_success,unique_graphs,model_seeds,explainer_seeds
AIDS,gcn,cf2,counterfactual,success_rate,0.0020833333333333333,0.0,0.04077588477337054,0.0002777777777777778,0.005277777777777777,14400,4800,30.0,14400.0,False,1600,3,3
AIDS,gcn,cf2,counterfactual,sparsity_removed,0.2929475355562312,0.3,0.06261347260639047,0.24017649017649018,0.3272268673355629,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,num_selected_edges,10.1,8.5,2.71372174592122,8.357142857142858,11.857142857142858,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,num_removed_edges,4.3,3.5,1.9253942082448614,3.142857142857143,5.464285714285714,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,total_edit_distance,4.3,3.5,1.9253942082448614,3.142857142857143,5.464285714285714,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,result_original_class_probability,0.33027631772889027,0.36028963327407837,0.13453696425903314,0.27000483144074683,0.4394590861563171,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,retained_confidence_ratio,0.4883572416591135,0.5238639972109447,0.23582474863874386,0.38073106822509206,0.6981725356235023,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,probability_shift,0.40769248952532916,0.3223888576030731,0.26847320336152963,0.19696157106331416,0.5377146067254215,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,original_class_probability_drop,0.40769248952532916,0.3223888576030731,0.26847320336152963,0.19696157106331416,0.5377146067254215,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,comprehensiveness,-0.22157861861180408,-0.26205646991729736,0.16188858856255606,-0.33900681520795584,-0.13748238022609646,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,kept_components,4.233333333333333,4.0,1.7409630613405846,3.2142857142857144,5.166666666666666,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,kept_isolated_nodes,1.7,1.0,1.2507140817491877,1.0,2.4285714285714284,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,betweenness_distance,0.2348721478853023,0.24746650161484,0.05136555822845926,0.20458916476457775,0.27793182991566645,30,15,,,True,1600,3,3
AIDS,gcn,cf2,counterfactual,harmonic_closeness_distance,3.076101947212204,2.573263601560115,0.8855480041942818,2.542812304428388,3.6099013485693336,30,15,,,True,1600,3,3
AIDS,gcn,cf2,factual,success_rate,0.6165972222222222,1.0,0.47698773781177856,0.5607621527777777,0.6736822916666667,14400,4800,8879.0,14400.0,False,1600,3,3
AIDS,gcn,cf2,factual,sparsity_removed,0.5947190726338231,0.6,0.18565009797616855,0.5722450275803679,0.6186628011223215,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,num_selected_edges,4.770697167755991,4.0,3.2054155156372164,4.485117902694295,5.065221339612478,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,num_removed_edges,6.630610021786492,6.0,2.7651708117121165,6.314953841325469,7.054405563120741,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,total_edit_distance,6.630610021786492,6.0,2.7651708117121165,6.314953841325469,7.054405563120741,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,result_original_class_probability,0.9878448549909714,0.9968715906143188,0.03289110969221878,0.9844221222952622,0.9913189666228005,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,retained_confidence_ratio,1.03112189589251,1.0071291665480482,0.08108459372038868,1.0244196553261737,1.0377634675268568,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,probability_shift,0.026618008738839263,0.007828056812286377,0.05320114259708691,0.022145024251796465,0.031309882607135055,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,original_class_probability_drop,-0.02478490741269012,-0.0070619285106658936,0.05404866408608762,-0.02929964356089828,-0.01997507156319077,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,comprehensiveness,0.09385438341569904,0.013253529866536457,0.2121821253027662,0.07856300533871947,0.11514578490450288,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,kept_components,6.554084967320262,6.333333333333333,2.4408790951972277,6.272199086366817,6.9084698884971685,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,kept_isolated_nodes,4.501089324618736,4.0,2.505759355723231,4.222089976813368,4.857059105464776,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,betweenness_distance,0.2545930574604916,0.24733622255843757,0.07075029015815125,0.24801986120357822,0.26061718944375983,8879,3060,,,True,1600,3,3
AIDS,gcn,cf2,factual,harmonic_closeness_distance,3.6891696645982015,3.6954922249599673,0.9295085762172834,3.5807088068203514,3.8178177825641777,8879,3060,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,success_rate,0.00125,0.0,0.035336916183260535,0.0,0.004166666666666667,14400,4800,18.0,14400.0,False,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,sparsity_removed,0.07947900053163211,0.08333333333333333,0.013497070327631429,0.05263157894736842,0.08838383838383838,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,num_selected_edges,12.0,11.0,2.9664793948382653,10.333333333333334,18.0,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,num_removed_edges,1.0,1.0,0.0,1.0,1.0,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,total_edit_distance,1.0,1.0,0.0,1.0,1.0,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,result_original_class_probability,0.22213209172089896,0.2261626124382019,0.07203226645877264,0.16843220922682023,0.32310402393341064,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,retained_confidence_ratio,0.37134965457782343,0.41676722011538186,0.11452581555855045,0.2841983902185871,0.4666057032488738,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,probability_shift,0.37985001007715863,0.352965846657753,0.08953571912678863,0.30536358058452606,0.4577743907769521,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,original_class_probability_drop,0.37985001007715863,0.352965846657753,0.08953571912678863,0.30536358058452606,0.4577743907769521,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,comprehensiveness,0.04149130188549558,-0.06294646859169006,0.41129501302129795,-0.27909802986929816,0.6786552369594574,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,kept_components,1.3333333333333333,1.0,0.5163977794943223,1.0,2.0,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,betweenness_distance,0.14539274166659943,0.12255934121375378,0.07447237242362012,0.08644661983314388,0.24236854944382338,18,6,,,True,1600,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,harmonic_closeness_distance,1.0029770239243627,0.5792912694007046,0.7255636574636511,0.5130610025695259,2.113733264627366,18,6,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,14400,4800,14400.0,14400.0,False,1600,3,3
AIDS,gcn,gnnexplainer,factual,sparsity_removed,0.8883559832200999,0.9090909090909091,0.11211229342864296,0.8802811325602461,0.8950732231886764,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,num_selected_edges,1.4182638888888888,1.0,2.1800875196180933,1.283402777777778,1.5820833333333333,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,num_removed_edges,14.784236111111113,10.0,15.07732062106249,13.944347222222223,15.676461805555556,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,total_edit_distance,14.784236111111113,10.0,15.07732062106249,13.944347222222223,15.676461805555556,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,result_original_class_probability,0.9813122554430296,0.9982414742310841,0.05119311291393815,0.9761057569086545,0.9857113375809073,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,retained_confidence_ratio,1.007936379533634,1.0009315799594003,0.06410358392803531,1.003617449606752,1.012613657672826,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,probability_shift,0.020646736035701163,0.0033916831016540527,0.04463241749750069,0.017568802612537713,0.02397901525211362,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,original_class_probability_drop,-0.00535952276115597,-0.0009305576483408611,0.04866694209158409,-0.009074049738433775,-0.0018785762851503145,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,comprehensiveness,0.0179795949798571,9.25185853854297e-17,0.10913718584649343,0.011859496556463173,0.025426092228211947,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,kept_components,14.287986111111113,10.0,13.734534991466527,13.525538194444444,15.095729166666665,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,kept_isolated_nodes,13.22125,9.0,13.760091712131898,12.453401041666668,14.036194444444446,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,betweenness_distance,0.26436507734981446,0.2549619808369051,0.06642781816740982,0.25898797564484133,0.2699730444514989,14400,4800,,,True,1600,3,3
AIDS,gcn,gnnexplainer,factual,harmonic_closeness_distance,5.088964080425031,4.658948693346118,1.8869186287050008,4.979044676184654,5.202301502349748,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,success_rate,1.0,1.0,0.0,1.0,1.0,14400,4800,14400.0,14400.0,False,1600,3,3
AIDS,gcn,greedy,exemplar,sparsity_removed,0.28716225824755326,0.3,0.05838998999555437,0.2836389236005638,0.2906761930653344,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,num_selected_edges,12.201458333333333,8.0,13.442523411635268,11.465619791666668,12.978562499999997,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,num_removed_edges,4.001041666666667,3.0,2.00556606134928,3.891661458333333,4.111041666666667,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,total_edit_distance,4.001041666666667,3.0,2.00556606134928,3.891661458333333,4.111041666666667,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,result_original_class_probability,0.9924709091523255,0.9989787638187408,0.026620137902083806,0.9891162404121482,0.9950188354921966,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,retained_confidence_ratio,1.020501169462075,1.0028382342252593,0.06466093327869432,1.015834893942274,1.025549104616293,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,probability_shift,0.01699648780719236,0.0029354989528656006,0.04345417557815318,0.013747776722906474,0.0206475965929012,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,original_class_probability_drop,-0.01651817647045173,-0.002823472023010254,0.0436382763112813,-0.020240550940097725,-0.013130897754079425,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,comprehensiveness,0.04113620783403723,0.00017308703161234007,0.16434128011417895,0.03230310783500558,0.05073176548506727,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,kept_components,4.112708333333333,4.0,1.7373976793830546,4.012291666666666,4.212921875,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,kept_isolated_nodes,2.183333333333333,2.0,1.3687387832511055,2.0925000000000002,2.2802083333333334,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,betweenness_distance,0.1969796746102267,0.1889185954061582,0.07128313547841117,0.1916531419811713,0.2023850256035657,14400,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,harmonic_closeness_distance,2.6916639296793226,2.4353373421615983,0.9635067764305105,2.6364625915608673,2.7455609737562696,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,success_rate,0.0475,0.0,0.21272794302903325,0.035208333333333335,0.06104166666666667,14400,4800,684.0,14400.0,False,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,sparsity_removed,0.18879562863525284,0.1818181818181818,0.09070675865956329,0.1600952308065339,0.2145171267728107,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,num_selected_edges,14.44590643274854,14.166666666666668,4.534578930438356,12.739620649412316,15.978256188256188,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,num_removed_edges,3.475146198830409,3.0,2.100478053893932,2.8258741085303583,4.0386452320827315,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,total_edit_distance,3.475146198830409,3.0,2.100478053893932,2.8258741085303583,4.0386452320827315,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,result_original_class_probability,0.40989627534447354,0.4302777349948883,0.07927875159818917,0.38247687104085304,0.4324265550973089,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,retained_confidence_ratio,0.5113403248700648,0.490923278151444,0.1353320346045868,0.47427547223516076,0.5606626826599487,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,probability_shift,0.4190279147517935,0.4464026317000389,0.16464394333055135,0.35970543117678944,0.46267743409964285,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,original_class_probability_drop,0.4190279147517935,0.4464026317000389,0.16464394333055135,0.35970543117678944,0.46267743409964285,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,comprehensiveness,0.22383552090804723,0.16353240422904491,0.39113773623736,0.0983432127906772,0.33087229977747595,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,kept_components,3.3055555555555554,3.0,1.638591235404166,2.840246913580247,3.730405092592592,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,kept_isolated_nodes,1.0847953216374269,1.0,1.074158167126903,0.748510551948052,1.427975288600288,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,betweenness_distance,0.17391593240459052,0.18170800914418875,0.07399758621841497,0.1513996764140089,0.19313983220395187,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,harmonic_closeness_distance,2.566654822170814,2.539143811210141,1.2401195778226117,2.1838492683559885,2.9057155796575507,684,228,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,success_rate,0.9997222222222221,1.0,0.011783066389154145,0.9986805555555556,1.0,14400,4800,14396.0,14400.0,False,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,sparsity_removed,0.2853911551951322,0.3,0.05868606298304395,0.28195228605769745,0.2889256773023918,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,num_selected_edges,12.231840277777776,8.0,13.44543867313918,11.49478125,13.006671875,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,num_removed_edges,3.9706597222222224,3.0,1.9846722343025465,3.8630520833333333,4.078749999999999,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,total_edit_distance,3.9706597222222224,3.0,1.9846722343025465,3.8630520833333333,4.078749999999999,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,result_original_class_probability,0.9772569656259094,0.9957233766714733,0.054079334260160955,0.9710742497733172,0.9824071550238974,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,retained_confidence_ratio,1.002483190088309,1.0000000000000002,0.039617122512165294,0.9997489124392274,1.0056593536588108,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,probability_shift,0.012395370939083931,0.0022620459397633868,0.028607123144768216,0.010499138072970494,0.014504973643852963,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,original_class_probability_drop,-0.0013042329440358417,-1.2952601953960158e-16,0.02940612066591426,-0.003717134375745319,0.0008759621950363759,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,comprehensiveness,0.013866246075602077,-0.0005842745304107666,0.126442051906486,0.006925117460181769,0.021680493223220562,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,kept_components,3.7903125,3.0,1.5389097720015108,3.706280381944444,3.8752100694444445,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,kept_isolated_nodes,1.5115625,1.3333333333333333,0.9865499891031948,1.4410416666666668,1.5808350694444444,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,betweenness_distance,0.20393487533589075,0.19220340465332705,0.06515719707774835,0.19927959529933836,0.2086276192809773,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,harmonic_closeness_distance,2.709395333222989,2.5014118115566877,0.8724271274631842,2.662203398334092,2.755858763500109,14396,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,success_rate,1.0,1.0,0.0,1.0,1.0,14400,4800,14400.0,14400.0,False,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,sparsity_removed,0.8972868795574709,0.9090909090909091,0.07946896479678354,0.8917830032924038,0.9020422556987059,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,num_selected_edges,1.2401388888888887,1.0,1.345388985902724,1.1576371527777776,1.341597222222222,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,num_removed_edges,14.962361111111113,10.0,15.034760029654036,14.133805555555556,15.840088541666667,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,total_edit_distance,14.962361111111113,10.0,15.034760029654036,14.133805555555556,15.840088541666667,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,result_original_class_probability,0.9806452875539371,0.9982869432036143,0.053692338625425884,0.9753007847372038,0.9851648117243609,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,retained_confidence_ratio,1.0071578056015664,1.0009895731471894,0.06532901382976128,1.0029203179198234,1.0117974148543185,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,probability_shift,0.021249912390964586,0.0033760368824005127,0.04595494511509369,0.017856268284654694,0.024900072815205065,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,original_class_probability_drop,-0.004692554872063366,-0.0009874701499938965,0.05032313655517441,-0.008284006679876743,-0.0012421703555411394,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,comprehensiveness,0.018673587494406677,2.00406358175087e-12,0.11347098188164807,0.012042209020488965,0.026882514225293145,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,kept_components,14.44784722222222,10.0,13.689788361507748,13.69429861111111,15.247232638888889,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,kept_isolated_nodes,13.350694444444445,9.0,13.712372118236745,12.588116319444445,14.160072916666664,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,betweenness_distance,0.26500928890979036,0.25504175402528956,0.06577005708857556,0.25968552922894866,0.27048496877141326,14400,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,harmonic_closeness_distance,5.132022685571044,4.667929770063439,1.8790376597707954,5.025405330515386,5.241920182208675,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,14400,4800,14400.0,14400.0,False,1600,3,3
AIDS,gcn,pgexplainer,factual,sparsity_removed,0.889161896207639,0.9090909090909091,0.11524293492962784,0.8809085016614632,0.8962982529105308,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,num_selected_edges,1.3984027777777777,1.0,2.19912448450215,1.2614565972222223,1.5634062499999999,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,num_removed_edges,14.80409722222222,10.0,15.089078247052274,13.967704861111113,15.69189236111111,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,total_edit_distance,14.80409722222222,10.0,15.089078247052274,13.967704861111113,15.69189236111111,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,result_original_class_probability,0.9803042187727075,0.9982806543509166,0.054186958897943345,0.9748657899982719,0.9849201524430563,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,retained_confidence_ratio,1.0067128335906974,1.0009072692393506,0.06447062049865895,1.002377861995589,1.0112462934464614,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,probability_shift,0.02077100124938251,0.003382951021194458,0.045152727528065796,0.017651093095865582,0.024028631283090258,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,original_class_probability_drop,-0.004351486090833735,-0.0009011924266815186,0.049459334704023326,-0.007967203570790926,-0.0007653965426602522,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,comprehensiveness,0.0139212655273218,0.0,0.10256163700024767,0.008269970779898014,0.020908658644041265,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,kept_components,14.318958333333333,10.0,13.73803071171438,13.557206597222223,15.125987847222222,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,kept_isolated_nodes,13.298055555555557,9.0,13.744937238283331,12.534343750000001,14.104585069444445,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,betweenness_distance,0.26296631698083883,0.25449133623835934,0.06887004981656633,0.2577669889328608,0.2683208461177335,14400,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,harmonic_closeness_distance,5.085888427505897,4.675206057305296,1.907644881061233,4.971325588771565,5.203734166891949,14400,4800,,,True,1600,3,3
AIDS,gcn,random,counterfactual,success_rate,0.011527777777777777,0.0,0.09005298755657815,0.006805555555555556,0.017291666666666664,14400,4800,166.0,14400.0,False,1600,3,3
AIDS,gcn,random,counterfactual,sparsity_removed,0.2083843290532811,0.21980676328502413,0.08517531380546478,0.16958884273162497,0.24243620782432496,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,num_selected_edges,13.021276595744684,12.0,3.9620537349231992,11.129832175925925,14.89417906746032,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,num_removed_edges,3.6276595744680846,3.0,2.145878427255577,2.6766443452380955,4.51640873015873,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,total_edit_distance,3.6276595744680846,3.0,2.145878427255577,2.6766443452380955,4.51640873015873,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,result_original_class_probability,0.41526850593005515,0.42312471816937125,0.06058819234650646,0.38114657277317726,0.44534294699340876,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,retained_confidence_ratio,0.5839329056583842,0.5710198358821474,0.15111814961296388,0.5135314047143228,0.6634841480877027,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,probability_shift,0.330200668711278,0.3222282429536184,0.17326921739227524,0.24357098224874654,0.4109901189285929,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,original_class_probability_drop,0.330200668711278,0.3222282429536184,0.17326921739227524,0.24357098224874654,0.4109901189285929,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,comprehensiveness,0.3828732709145233,0.4590635855565779,0.4184437958521885,0.16363371609921665,0.5489485476340498,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,kept_components,3.289007092198582,3.0,1.7147500404616927,2.5555522486772486,3.9861111111111107,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,kept_isolated_nodes,1.1205673758865249,1.0,1.108887808408177,0.6093237433862434,1.575242642195767,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,betweenness_distance,0.18075195674223382,0.19519379666974146,0.06012837191848402,0.1545729755716768,0.21016685824258108,166,94,,,True,1600,3,3
AIDS,gcn,random,counterfactual,harmonic_closeness_distance,2.491978079451437,2.2813871629885614,1.1857835674663602,1.9665546948233492,2.9489279764810528,166,94,,,True,1600,3,3
AIDS,gcn,random,exemplar,success_rate,0.9969444444444445,1.0,0.038372539954044674,0.9943055555555556,0.9988888888888889,14400,4800,14356.0,14400.0,False,1600,3,3
AIDS,gcn,random,exemplar,sparsity_removed,0.28453544354540755,0.3,0.05926382193404179,0.28113472405183976,0.28805966917524467,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,num_selected_edges,12.249791579824928,8.0,13.452464777391016,11.501547293760469,13.018082430381071,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,num_removed_edges,3.953626511046269,3.0,1.9781710503234216,3.8439265206239526,4.063785865089335,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,total_edit_distance,3.953626511046269,3.0,1.9781710503234216,3.8439265206239526,4.063785865089335,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,result_original_class_probability,0.9778586962584681,0.9956628978252411,0.052094511140125754,0.9721421387566236,0.9827573053703619,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,retained_confidence_ratio,1.0030065885657617,1.0,0.040338609279017466,1.0005127182884348,1.0057944335631541,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,probability_shift,0.012948112458246801,0.0022495587666829424,0.029448863416924476,0.010989389563966676,0.015024420809444765,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,original_class_probability_drop,-0.0017140425572293293,0.0,0.029961881169747663,-0.0038002806033034225,0.00024824245369106993,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,comprehensiveness,0.013454391812964414,-0.00047816832860310876,0.12198719639844338,0.006904626830597569,0.02099721671973953,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,kept_components,3.768618868973183,3.0,1.4691557377410083,3.6861102430555555,3.8509750793900057,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,kept_isolated_nodes,1.5412671946644436,1.3333333333333333,0.8926328524573138,1.4846870419807368,1.600218575516471,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,betweenness_distance,0.20240149882745273,0.19061532638308676,0.06449189817502653,0.19725651384448867,0.207268142285163,14356,4798,,,True,1600,3,3
AIDS,gcn,random,exemplar,harmonic_closeness_distance,2.699511702317456,2.5055811784548565,0.885336693667041,2.648530477247506,2.7499806208276425,14356,4798,,,True,1600,3,3
AIDS,gcn,random,factual,success_rate,1.0,1.0,0.0,1.0,1.0,14400,4800,14400.0,14400.0,False,1600,3,3
AIDS,gcn,random,factual,sparsity_removed,0.88657102574375,0.9090909090909091,0.11799110796163502,0.8787201151185476,0.8935444568843494,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,num_selected_edges,1.4461111111111113,1.0,2.251522997251234,1.3159704861111112,1.5980555555555558,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,num_removed_edges,14.756388888888887,10.0,15.085615556958356,13.918996527777779,15.646961805555554,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,total_edit_distance,14.756388888888887,10.0,15.085615556958356,13.918996527777779,15.646961805555554,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,result_original_class_probability,0.9807077777107067,0.9982386728127797,0.05314198577265465,0.9754774486330762,0.9850984874393214,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,retained_confidence_ratio,1.0071588723029379,1.000957472806697,0.06394680542724292,1.003050857866751,1.0114993312343505,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,probability_shift,0.020717048855022256,0.003415117661158244,0.04464669417792185,0.017523804139452332,0.024163669313181767,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,original_class_probability_drop,-0.0047550450288330265,-0.0009552935759226481,0.04887197094590014,-0.00823531225522806,-0.00140870771232516,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,comprehensiveness,0.01681036101047594,0.0,0.10608184391001908,0.011041531257106107,0.02385572294393528,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,kept_components,14.25409722222222,10.0,13.747067542168015,13.490336805555556,15.063414930555558,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,kept_isolated_nodes,13.160972222222222,9.0,13.784292808638288,12.388536458333334,13.979942708333335,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,betweenness_distance,0.2633925644340324,0.25434495871688,0.06744797686890595,0.25822152198909815,0.26875405434984734,14400,4800,,,True,1600,3,3
AIDS,gcn,random,factual,harmonic_closeness_distance,5.078468053433195,4.66488261361693,1.898813422855924,4.9662040653713495,5.193657608956094,14400,4800,,,True,1600,3,3
BBBP,gcn,cf2,counterfactual,success_rate,0.004926108374384236,0.0,0.05551953431364651,0.0,0.01477832512315271,1827,609,9.0,1827.0,False,203,3,3
BBBP,gcn,cf2,counterfactual,sparsity_removed,0.3016218081435473,0.3048654244306418,0.052388548728092864,0.28040890269151136,0.3499999999999999,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,num_selected_edges,14.416666666666666,15.0,1.114300976696452,13.0,15.0,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,num_removed_edges,6.25,6.25,1.2549900398011133,5.666666666666667,7.083333333333333,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,total_edit_distance,6.25,6.25,1.2549900398011133,5.666666666666667,7.083333333333333,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,result_original_class_probability,0.28553854342963964,0.2985334098339081,0.17243739308910366,0.06791414320468903,0.3549441918730736,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,retained_confidence_ratio,0.40045649226842706,0.3772044015638565,0.27380902851390115,0.07933542729444187,0.5330154402512818,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,probability_shift,0.46600826912456084,0.4684770728151003,0.24239338734676774,0.3321184540788332,0.7881238907575607,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,original_class_probability_drop,0.46600826912456084,0.4684770728151003,0.24239338734676774,0.3321184540788332,0.7881238907575607,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,comprehensiveness,-0.16037497979899248,-0.11202660202980042,0.14369565785945732,-0.23065313572684923,-0.08211762861659129,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,kept_components,5.361111111111112,5.583333333333334,0.7631562142886654,4.888888888888889,6.0,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,kept_isolated_nodes,1.6388888888888886,1.4166666666666665,0.7631562142886654,1.0,2.125,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,betweenness_distance,0.2437494472727819,0.2473612797606694,0.040709819684395326,0.18247874113170956,0.29029352795625446,9,6,,,True,203,3,3
BBBP,gcn,cf2,counterfactual,harmonic_closeness_distance,4.10353681750142,4.053254050303444,0.32550233776821064,3.9240513285972547,4.470833825420352,9,6,,,True,203,3,3
BBBP,gcn,cf2,factual,success_rate,0.9529282977558838,1.0,0.2093638987722195,0.9195402298850576,0.9808429118773946,1827,609,1741.0,1827.0,False,203,3,3
BBBP,gcn,cf2,factual,sparsity_removed,0.45812169236622813,0.4569664902998236,0.12175888694225653,0.42529482361833365,0.4884789507793145,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,num_selected_edges,14.259736540664377,14.333333333333334,3.8743873706538716,13.354053419386117,15.209380234505863,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,num_removed_edges,12.86741122565865,12.0,6.675455582070243,11.88542977172625,13.879145077720208,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,total_edit_distance,12.86741122565865,12.0,6.675455582070243,11.88542977172625,13.879145077720208,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,result_original_class_probability,0.9631313248386293,0.9857745772848527,0.057946311603686164,0.9502166175334158,0.9747618751023638,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,retained_confidence_ratio,1.139221578715054,1.05445574352476,0.18813102546555224,1.1086621201802274,1.170798816486976,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,probability_shift,0.09808741707069514,0.049295256535212204,0.11065767758915812,0.07961477055494465,0.11731319189715592,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,original_class_probability_drop,-0.09697811467245036,-0.049295256535212204,0.11161746758229969,-0.11600910355360082,-0.07894158810754788,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,comprehensiveness,0.520842042981749,0.5373915781577429,0.2685319191298003,0.475111101478703,0.5695682385599242,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,kept_components,10.689289805269185,10.0,5.837500669578664,9.830926121837258,11.590873788769317,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,kept_isolated_nodes,5.5194730813287505,4.666666666666667,4.7603801237391545,4.885054274417264,6.201207314486561,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,betweenness_distance,0.22213076267033427,0.22174720554662242,0.04182949476783063,0.2176333636209293,0.2267971214939618,1741,582,,,True,203,3,3
BBBP,gcn,cf2,factual,harmonic_closeness_distance,5.564354630373947,5.586786025850897,1.4265539501213058,5.349530901627811,5.780585889558907,1741,582,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,success_rate,0.0016420361247947454,0.0,0.040522044923655395,0.0,0.009852216748768473,1827,609,3.0,1827.0,False,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,sparsity_removed,0.02040816326530612,0.02040816326530612,0.0,0.02040816326530612,0.02040816326530612,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,num_selected_edges,48.0,48.0,0.0,48.0,48.0,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,num_removed_edges,1.0,1.0,0.0,1.0,1.0,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,total_edit_distance,1.0,1.0,0.0,1.0,1.0,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,result_original_class_probability,0.28837549686431885,0.28837549686431885,0.0,0.28837549686431885,0.28837549686431885,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,retained_confidence_ratio,0.4389812984602068,0.4389812984602068,0.0,0.4389812984602068,0.4389812984602068,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,probability_shift,0.3685442805290222,0.3685442805290222,0.0,0.3685442805290222,0.3685442805290222,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,original_class_probability_drop,0.3685442805290222,0.3685442805290222,0.0,0.3685442805290222,0.3685442805290222,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,comprehensiveness,0.6270103454589844,0.6270103454589844,0.0,0.6270103454589844,0.6270103454589844,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,kept_components,2.0,2.0,0.0,2.0,2.0,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,betweenness_distance,0.1302472580777826,0.1302472580777826,0.0,0.1302472580777826,0.1302472580777826,3,1,,,True,203,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,harmonic_closeness_distance,2.342475647647687,2.342475647647687,0.0,2.342475647647687,2.342475647647687,3,1,,,True,203,3,3
BBBP,gcn,fragment_search,counterfactual,success_rate,0.2742200328407225,0.0,0.4464871191406887,0.20689655172413793,0.3431855500821018,609,609,167.0,609.0,False,203,3,1
BBBP,gcn,fragment_search,counterfactual,result_original_class_probability,0.3982055363897792,0.4264158606529236,0.08742872057296322,0.37019336514140205,0.4192760546556834,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,counterfactual,retained_confidence_ratio,0.5575855796067576,0.5407047774739941,0.1526077382286686,0.49624834989437716,0.6162220704581715,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,counterfactual,tanimoto_similarity,0.6154364422632196,0.6440677966101694,0.1444032829246229,0.5754136275301951,0.6582899601065588,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,counterfactual,edit_steps,1.401197604790419,1.0,0.6117314971231592,1.2586206896551724,1.560480668756531,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,counterfactual,atoms_removed,3.2215568862275448,2.0,2.655753466940437,2.6789382887227715,3.7600347640864875,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,counterfactual,candidates_evaluated,73.96407185628742,52.0,66.97292135907092,60.40047986496262,90.00303030303029,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,counterfactual,chemical_validity,1.0,1.0,0.0,1.0,1.0,167,167,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,success_rate,0.9638752052545156,1.0,0.1867540182915089,0.9359605911330049,0.9852216748768473,609,609,587.0,609.0,False,203,3,1
BBBP,gcn,fragment_search,exemplar,result_original_class_probability,0.8704727941103064,0.9101675152778625,0.11903755900328143,0.8398037816353191,0.9012300505371504,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,retained_confidence_ratio,1.0039469569655723,0.9876724618067494,0.14155154005557874,0.985036491314258,1.0229242706657642,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,tanimoto_similarity,0.3524400718817107,0.3157894736842105,0.11998494348309413,0.3395025364802492,0.36587924079011,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,edit_steps,2.189097103918228,2.0,0.7794395263241252,2.1045357004371126,2.271667646750927,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,atoms_removed,6.632027257240204,7.0,2.5997236291693078,6.357998402222307,6.908831874423166,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,candidates_evaluated,57.5366269165247,36.0,59.95205653520856,51.31902015074604,63.979270657078395,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,exemplar,chemical_validity,1.0,1.0,0.0,1.0,1.0,587,587,,,True,203,3,1
BBBP,gcn,fragment_search,factual,success_rate,0.9770114942528736,1.0,0.14998991698314998,0.9605911330049262,0.9917898193760263,609,609,595.0,609.0,False,203,3,1
BBBP,gcn,fragment_search,factual,result_original_class_probability,0.7934852431786537,0.8004060089588165,0.10723531815970953,0.7725769841662437,0.8139286443327713,595,595,,,True,203,3,1
BBBP,gcn,fragment_search,factual,retained_confidence_ratio,0.9163737797533326,0.879838629834079,0.12070415045412991,0.8987363451646816,0.9368891365601838,595,595,,,True,203,3,1
BBBP,gcn,fragment_search,factual,tanimoto_similarity,0.09874578156693668,0.05263157894736842,0.11068885651241135,0.08660253579836928,0.11130723686306655,595,595,,,True,203,3,1
BBBP,gcn,fragment_search,factual,edit_steps,1.7058823529411764,2.0,0.6957415100180031,1.6080402010050252,1.8154177875911541,595,595,,,True,203,3,1
BBBP,gcn,fragment_search,factual,atoms_removed,19.909243697478992,20.0,8.78848910068362,18.9849227196589,20.85605278073871,595,595,,,True,203,3,1
BBBP,gcn,fragment_search,factual,candidates_evaluated,56.983193277310924,36.0,59.74840391952403,50.86868475373501,63.48808520718069,595,595,,,True,203,3,1
BBBP,gcn,fragment_search,factual,chemical_validity,1.0,1.0,0.0,1.0,1.0,595,595,,,True,203,3,1
BBBP,gcn,gnnexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1827,609,1827.0,1827.0,False,203,3,3
BBBP,gcn,gnnexplainer,factual,sparsity_removed,0.8554657645153123,0.9499999999999998,0.1691721615197245,0.8195663787677526,0.8923575191133437,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,num_selected_edges,3.6945812807881775,1.0,4.343710774656486,2.77175697865353,4.56048166392994,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,num_removed_edges,24.192118226600986,23.0,10.21122586577664,22.86970443349754,25.55894909688013,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,total_edit_distance,24.192118226600986,23.0,10.21122586577664,22.86970443349754,25.55894909688013,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,result_original_class_probability,0.8329361197800679,0.8377984762191772,0.12909427550886002,0.7988155870850171,0.8623639050394905,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,retained_confidence_ratio,0.9659950078544206,0.9452377791529992,0.14104266135696797,0.9480043210686848,0.9847372081764607,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,probability_shift,0.08708717638664305,0.08218808720509212,0.0680373942444683,0.0783937260373975,0.09596512159637612,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,original_class_probability_drop,0.03831163846994077,0.0495297908782959,0.10245530028412445,0.024033584158807034,0.05196843945029911,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,comprehensiveness,0.07068689414382205,0.007311125596364339,0.12790373077059822,0.05200715466737754,0.08955174365167529,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,kept_components,21.89983579638752,21.0,9.289803033270912,20.68303229337712,23.15550082101806,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,kept_isolated_nodes,20.133552271483307,19.333333333333332,9.595894130434827,18.925561029009305,21.372796934865896,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,betweenness_distance,0.2296395661083156,0.22979602745755648,0.037446943396021316,0.22418462633365085,0.23514604459466446,1827,609,,,True,203,3,3
BBBP,gcn,gnnexplainer,factual,harmonic_closeness_distance,7.017991838536784,7.106429759676537,1.517476794655905,6.77071897960844,7.259001258813403,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,success_rate,1.0,1.0,0.0,1.0,1.0,1827,609,1827.0,1827.0,False,203,3,3
BBBP,gcn,greedy,exemplar,sparsity_removed,0.28573992281754745,0.2962962962962963,0.051728418679434146,0.2802584441870692,0.29108013547357336,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,num_selected_edges,20.34975369458128,18.0,8.89693383602772,19.44987684729064,21.31527093596059,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,num_removed_edges,7.536945812807882,8.0,1.052424143418909,7.423645320197044,7.64039408866995,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,total_edit_distance,7.536945812807882,8.0,1.052424143418909,7.423645320197044,7.64039408866995,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,result_original_class_probability,0.9671244027780738,0.9902191758155823,0.057941182644495874,0.9534247318632262,0.9798658128164563,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,retained_confidence_ratio,1.1369732438503528,1.0526508924888192,0.18607721062285712,1.1075644503157225,1.1675168743463247,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,probability_shift,0.09650315374507522,0.04969567060470581,0.10940261322646291,0.07853280604485288,0.11517468465365764,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,original_class_probability_drop,-0.09587664452806506,-0.04968136548995972,0.1099529796501214,-0.11419720430993982,-0.07834017161537606,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,comprehensiveness,0.37797963290797026,0.35458874702453613,0.2795830165557704,0.332245186095548,0.41885323302680855,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,kept_components,6.389162561576355,6.0,1.312119915458731,6.23148604269294,6.558292282430213,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,kept_isolated_nodes,2.5894909688013135,2.0,1.5375629759248077,2.4006568144499183,2.783251231527094,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,betweenness_distance,0.20805998334228468,0.21233040053626637,0.0465692913146762,0.20233259224129857,0.21396910933190402,1827,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,harmonic_closeness_distance,4.4292176201268,4.532049774419908,0.6144064137858051,4.332076478460776,4.536091762357338,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,success_rate,0.5462506841817187,1.0,0.4953226862521743,0.4417077175697865,0.638752052545156,1827,609,998.0,1827.0,False,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,sparsity_removed,0.13927607022748167,0.11904761904761905,0.08474688666472444,0.12585508334521164,0.1514875168897769,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,num_selected_edges,23.62908011869436,23.0,9.015780461641516,22.417392113095236,25.03646262591575,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,num_removed_edges,3.6468842729970326,3.0,2.2435101183010637,3.307291335224333,3.9837410276135117,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,total_edit_distance,3.6468842729970326,3.0,2.2435101183010637,3.307291335224333,3.9837410276135117,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,result_original_class_probability,0.42075279061742404,0.4351039429505666,0.0636987962821782,0.4041018416540476,0.4345080037601292,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,retained_confidence_ratio,0.5399541585807607,0.5277491746482733,0.12238942281232017,0.5002262189484682,0.5768273188782864,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,probability_shift,0.3823241502296228,0.3980906009674072,0.14644563827477058,0.33914567232028997,0.4297965163480339,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,original_class_probability_drop,0.3823241502296228,0.3980906009674072,0.14644563827477058,0.33914567232028997,0.4297965163480339,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,comprehensiveness,0.04410674285209709,0.003187378247578939,0.1927914674895398,0.003245313753040404,0.0954486339954019,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,kept_components,3.3105835806132538,3.0,1.5113580418426005,3.0863919721109867,3.516949673957751,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,kept_isolated_nodes,1.2373887240356083,1.0,1.1077946713898634,1.0560109815737464,1.400606070600774,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,betweenness_distance,0.13547228779293113,0.1289710990044802,0.06487905627536858,0.12327721488188907,0.1467486803801406,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,harmonic_closeness_distance,2.6052423633375614,2.4405360907980125,1.2162547153090952,2.414978766953621,2.781401668643811,998,337,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,success_rate,0.9967159277504105,1.0,0.032949785413991774,0.9912424740010947,1.0,1827,609,1821.0,1827.0,False,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,sparsity_removed,0.27748274952844365,0.2857142857142857,0.05220602545652945,0.2718711936896384,0.2830170960831196,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,num_selected_edges,20.54022988505747,18.333333333333332,8.853139819820319,19.649644225506297,21.49481390257252,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,num_removed_edges,7.346469622331691,8.0,1.1901270715725223,7.217829775588396,7.467439792008759,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,total_edit_distance,7.346469622331691,8.0,1.1901270715725223,7.217829775588396,7.467439792008759,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,result_original_class_probability,0.8711376946551381,0.9064071973164877,0.11926043384135357,0.839709278695782,0.8988559771291007,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,retained_confidence_ratio,1.0078368726334959,0.9969014998871875,0.09355671941911478,0.9967477651303629,1.0195459338934096,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,probability_shift,0.053421817892877796,0.04105097055435181,0.0483923676391771,0.045446015219183185,0.06200248570730305,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,original_class_probability_drop,0.00011006359487069244,0.002854307492574056,0.06330475101678677,-0.008200114556404603,0.008237682397179877,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,comprehensiveness,0.13625016289270803,0.07374320427576701,0.20522004019967316,0.10855385904397023,0.16458113364536056,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,kept_components,5.571428571428571,5.666666666666667,1.0410336422409028,5.460591133004926,5.6836343732895465,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,kept_isolated_nodes,2.074438970990695,2.0,0.8551026001839411,1.9835796387520526,2.1707717569786533,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,betweenness_distance,0.1898246985017325,0.19481510729419818,0.04218954561419761,0.18542582453064574,0.1942385208270546,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,harmonic_closeness_distance,4.064460449699683,4.175373747601248,0.5647921866631659,4.002651202773068,4.121807612445859,1821,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1827,609,1827.0,1827.0,False,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,sparsity_removed,0.9136098040027847,0.9545454545454546,0.09346344375924243,0.8994291507879385,0.9265069961920909,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,num_selected_edges,2.188286808976464,1.0,2.3515768635302345,1.8604269293924467,2.547345374931582,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,num_removed_edges,25.698412698412696,24.0,9.641380988945023,24.70439244663382,26.75316091954023,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,total_edit_distance,25.698412698412696,24.0,9.641380988945023,24.70439244663382,26.75316091954023,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,result_original_class_probability,0.8388904208614945,0.8517141739527384,0.12414467263473823,0.805503747521186,0.8686809917446799,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,retained_confidence_ratio,0.9734516162203054,0.957929606263448,0.13632156257991931,0.9575583997186747,0.9901615359312083,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,probability_shift,0.08074976552826604,0.07792174816131592,0.06598619186937547,0.07173622262104791,0.08999202621824522,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,original_class_probability_drop,0.032357337388514304,0.03849021593729655,0.09789431207435839,0.019949593672770903,0.04453396138376775,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,comprehensiveness,0.09028723060305532,0.008486390113830566,0.16288689702107478,0.0673865841409102,0.11412621581058076,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,kept_components,23.347564313081556,22.0,8.72646050444255,22.441707717569788,24.316954022988504,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,kept_isolated_nodes,21.634373289545703,20.0,8.937989794294415,20.671592775041052,22.66402572523262,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,betweenness_distance,0.2341065283309005,0.23329802869636826,0.03438084650506934,0.23054123003811341,0.23767940053140424,1827,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,harmonic_closeness_distance,7.299274043335147,7.225404853563595,1.3071429167685071,7.161001033983741,7.437554453828323,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1827,609,1827.0,1827.0,False,203,3,3
BBBP,gcn,pgexplainer,factual,sparsity_removed,0.8136737898363167,0.9545454545454546,0.2476885138405315,0.7658248189211868,0.855937823415018,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,num_selected_edges,4.805692391899288,1.0,6.606002254691831,3.7136425834701696,5.9901614668856045,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,num_removed_edges,23.081007115489875,23.0,10.985836449393469,21.607512315270935,24.550150519978107,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,total_edit_distance,23.081007115489875,23.0,10.985836449393469,21.607512315270935,24.550150519978107,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,result_original_class_probability,0.8323109542986225,0.842668816447258,0.13189659679111612,0.7984017336124796,0.8628927689966581,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,retained_confidence_ratio,0.964269992795839,0.9476328410585406,0.13772622581921826,0.9477641448173699,0.9812990121473222,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,probability_shift,0.08343215925254215,0.07196485996246338,0.0699886045284776,0.07381295562567289,0.09342828767762418,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,original_class_probability_drop,0.03893680395138631,0.042441368103027344,0.10126312374967263,0.02584095151999974,0.05189058581918427,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,comprehensiveness,0.07225172361323025,0.00544893741607666,0.1414507768987301,0.049987243112732255,0.09512386588297873,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,kept_components,20.99343185550082,21.0,9.90680037300784,19.678708264915162,22.31310892172961,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,kept_isolated_nodes,19.73289545703339,19.333333333333332,9.965886247436195,18.44388341543514,21.041091954022985,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,betweenness_distance,0.21869600798148456,0.22598701030098026,0.05431979302841852,0.21014065750324654,0.22657038184594475,1827,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,harmonic_closeness_distance,6.683998836390089,6.971399243877886,1.9392004969096885,6.370099576853566,6.969764017473596,1827,609,,,True,203,3,3
BBBP,gcn,random,counterfactual,success_rate,0.10563765736179528,0.0,0.2410062802451472,0.06732348111658455,0.1472359058565955,1827,609,193.0,1827.0,False,203,3,3
BBBP,gcn,random,counterfactual,sparsity_removed,0.1628697835612508,0.15738284703801947,0.0796865863931848,0.1396323444772697,0.18271588652064744,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,num_selected_edges,21.354519774011305,20.25,8.025823309536657,19.473223869110697,23.312233023559145,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,num_removed_edges,3.950564971751413,3.5,2.0540314657094125,3.2931034482758625,4.464287825059102,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,total_edit_distance,3.950564971751413,3.5,2.0540314657094125,3.2931034482758625,4.464287825059102,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,result_original_class_probability,0.4284828028688996,0.44783900678157806,0.06853370259575386,0.40601040732824456,0.4444314758410636,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,retained_confidence_ratio,0.6594594019528993,0.6681721428096372,0.14663601375461988,0.605607122983218,0.6983826691319922,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,probability_shift,0.23837048699290062,0.2216719090938568,0.130983630588055,0.20324029966607587,0.28996344852069067,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,original_class_probability_drop,0.23837048699290062,0.2216719090938568,0.130983630588055,0.20324029966607587,0.28996344852069067,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,comprehensiveness,0.11310104480260554,0.0940326526761055,0.25420433838828604,0.026481263203620018,0.19967593950271403,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,kept_components,3.2302259887005644,3.0,1.3812472671719578,2.82434806216446,3.574440620790584,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,kept_isolated_nodes,1.2161016949152543,1.0,0.9426350999406015,0.9540229885057472,1.4448543954550923,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,betweenness_distance,0.13515693279668486,0.12559103504956398,0.06024107311044317,0.11872056080181181,0.14941757949739443,193,118,,,True,203,3,3
BBBP,gcn,random,counterfactual,harmonic_closeness_distance,2.5348733413246687,2.3372037494484696,1.0173612470323368,2.218112590456331,2.7751452007482764,193,118,,,True,203,3,3
BBBP,gcn,random,exemplar,success_rate,0.9885057471264368,1.0,0.06660614312566847,0.9797482211275316,0.9950738916256158,1827,609,1806.0,1827.0,False,203,3,3
BBBP,gcn,random,exemplar,sparsity_removed,0.26753929605612037,0.27586206896551724,0.05948345864237135,0.2611788633857777,0.27401859687367386,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,num_selected_edges,20.79447181171319,19.0,8.870048681603494,19.89571018062397,21.744683908045975,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,num_removed_edges,7.0922276956759704,8.0,1.4315286540096546,6.938136288998357,7.240838806787083,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,total_edit_distance,7.0922276956759704,8.0,1.4315286540096546,6.938136288998357,7.240838806787083,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,result_original_class_probability,0.8648869202583291,0.9054336150487264,0.12698113572826925,0.8330230275476898,0.894057518655347,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,retained_confidence_ratio,0.9983937495176219,0.9928610598587623,0.0841238399061805,0.9886622798054141,1.0083256144646975,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,probability_shift,0.0552037250310516,0.047751804192860924,0.04449926427682263,0.04637367797780321,0.06520563151152464,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,original_class_probability_drop,0.006360837991679572,0.006540556748708089,0.060242451490203124,-0.0012840176270506477,0.014159663215992234,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,comprehensiveness,0.1361044891667178,0.08192771673202515,0.20126108343370955,0.11320877508784855,0.15931150762567717,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,kept_components,5.375205254515599,5.666666666666667,1.2030389451709682,5.250410509031198,5.501642036124795,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,kept_isolated_nodes,2.045977011494253,2.0,0.8022621745370286,1.9646962233169127,2.1310892172961133,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,betweenness_distance,0.1893578586405278,0.1915998636372943,0.04494432652509881,0.18478245262418508,0.19392871148667495,1806,609,,,True,203,3,3
BBBP,gcn,random,exemplar,harmonic_closeness_distance,3.9876526369865197,4.169925414413726,0.6967816195271097,3.913587869666406,4.060375425374948,1806,609,,,True,203,3,3
BBBP,gcn,random,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1827,609,1827.0,1827.0,False,203,3,3
BBBP,gcn,random,factual,sparsity_removed,0.8184498108320468,0.9473684210526315,0.2099858534784578,0.7852587238639104,0.8512722614493926,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,num_selected_edges,4.715380405035577,1.0,5.702030927171304,3.8554734537493154,5.581308155446087,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,num_removed_edges,23.171319102353582,22.333333333333332,10.554458220764412,21.93091133004926,24.46090585659551,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,total_edit_distance,23.171319102353582,22.333333333333332,10.554458220764412,21.93091133004926,24.46090585659551,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,result_original_class_probability,0.8309984506924049,0.8394322196642557,0.12973380931632497,0.7968121299614951,0.8614556297643523,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,retained_confidence_ratio,0.9627521838736951,0.9381693700961758,0.13401480784191663,0.9462449789077548,0.9801066117619858,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,probability_shift,0.08421173607107989,0.07382335265477498,0.06579044442565893,0.07523278576124404,0.09328461551930337,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,original_class_probability_drop,0.040249307557603926,0.052666048208872475,0.09785908717465278,0.027074377114135448,0.0529802960155395,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,comprehensiveness,0.06713622266996006,0.00898237278064092,0.1315436609471314,0.048663590751484506,0.08668869430723014,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,kept_components,20.90914066776136,20.666666666666668,9.69544219851819,19.75968801313629,22.110071154898744,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,kept_isolated_nodes,18.785440613026818,19.0,10.236955739955382,17.53856048166393,20.085413245758073,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,betweenness_distance,0.22628028104043077,0.2277171465570101,0.04170749299804261,0.22108893702758806,0.2314643709310809,1827,609,,,True,203,3,3
BBBP,gcn,random,factual,harmonic_closeness_distance,6.828511669413576,6.96492021265535,1.6410509013237122,6.6107661797403034,7.03579776779129,1827,609,,,True,203,3,3
COX2_MD,gcn,cf2,counterfactual,success_rate,0.0033003300330033004,0.0,0.05294888405991222,0.0,0.014050179211469536,2727,909,9.0,2727.0,False,303,3,3
COX2_MD,gcn,cf2,counterfactual,sparsity_removed,0.022886839408578538,0.02262693827911219,0.0027789331838099563,0.02074074074074074,0.025147461234417755,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,num_selected_edges,288.83333333333337,282.5,49.83416944672043,246.66666666666669,331.0,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,num_removed_edges,6.666666666666667,6.833333333333334,0.4714045207910317,6.25,7.0,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,total_edit_distance,6.666666666666667,6.833333333333334,0.4714045207910317,6.25,7.0,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,result_original_class_probability,0.4754372512300809,0.49154124657313025,0.0381757791830467,0.4388866623242696,0.4989682386318842,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,retained_confidence_ratio,0.9225039240202643,0.9612763376499482,0.09576702954222939,0.8257401295127145,0.98049530489813,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,probability_shift,0.04102851698795954,0.019791205724080406,0.05180956129126016,0.00985967367887497,0.09343467156092326,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,original_class_probability_drop,0.04102851698795954,0.019791205724080406,0.05180956129126016,0.00985967367887497,0.09343467156092326,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,comprehensiveness,0.1710627786378609,0.09360727667808533,0.2523920058994095,-0.0010791296760241202,0.4206601889115215,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,kept_components,1.0,1.0,0.0,1.0,1.0,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,betweenness_distance,0.0011269190019171764,0.0011078859815986145,0.00022433736013097733,0.0009428934712411854,0.0013109445325931676,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,counterfactual,harmonic_closeness_distance,0.6334973839106555,0.6515368212515158,0.04884505683844773,0.5841765736365845,0.6647787568438661,9,4,,,True,303,3,3
COX2_MD,gcn,cf2,factual,success_rate,0.5650898423175651,1.0,0.4670479954193096,0.4450519713261648,0.6870209080047788,2727,909,1541.0,2727.0,False,303,3,3
COX2_MD,gcn,cf2,factual,sparsity_removed,0.8881418967105398,0.9347826086956522,0.15062599182252084,0.8233533763690426,0.9424910486873429,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,num_selected_edges,37.34559252772913,20.666666666666668,51.698773701849056,18.67543307342067,59.71220547766582,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,num_removed_edges,298.88733216579095,299.0,78.59942086365614,276.76162491864596,321.3061289785901,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,total_edit_distance,298.88733216579095,299.0,78.59942086365614,276.76162491864596,321.3061289785901,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,result_original_class_probability,0.7581144909534668,0.7349476218223572,0.13157423825557688,0.6930895785101259,0.8247110902617769,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,retained_confidence_ratio,1.186333963149711,1.1440638861018495,0.18913035855436355,1.124642196061776,1.2365089587729186,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,probability_shift,0.121974171176882,0.09803607066472371,0.09588071496828535,0.08729362270818085,0.14919121735347005,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,original_class_probability_drop,-0.10944711297017351,-0.09108593066533406,0.10913223756634159,-0.1382251851236807,-0.07387094634114283,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,comprehensiveness,0.13860372440004284,0.01023450493812561,0.2642556901368758,0.034530676937905624,0.281011661804674,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,kept_components,11.437828371278458,9.0,9.363520378161533,7.75179398877084,15.410872330898247,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,kept_isolated_nodes,10.200525394045535,7.333333333333333,9.325028767615098,6.590429820512874,14.167714723066608,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,betweenness_distance,0.05995872210894998,0.042922925540153846,0.058881708063846516,0.0411020047920191,0.0827430015274999,1541,571,,,True,303,3,3
COX2_MD,gcn,cf2,factual,harmonic_closeness_distance,18.39624609258951,19.330367432187106,6.4908738738608704,15.738656352191201,21.04722495400134,1541,571,,,True,303,3,3
COX2_MD,gcn,cfgnnexplainer,counterfactual,success_rate,0.0,0.0,0.0,0.0,0.0,2727,909,0.0,2727.0,False,303,3,3
COX2_MD,gcn,gnnexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,2727,909,2727.0,2727.0,False,303,3,3
COX2_MD,gcn,gnnexplainer,factual,sparsity_removed,0.8845925514747145,0.9966666666666667,0.24750409824092903,0.8104572381977566,0.9448942749406446,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,num_selected_edges,39.031903190319035,1.0,85.08247033815653,18.4294761051374,64.38892025089605,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,num_removed_edges,296.0902090209021,299.0,102.75458780009542,269.73300448028675,317.67865770609313,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,total_edit_distance,296.0902090209021,299.0,102.75458780009542,269.73300448028675,317.67865770609313,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,result_original_class_probability,0.6642669625360627,0.6267724633216858,0.14507748854311567,0.6074019471099333,0.7315918215748833,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,retained_confidence_ratio,1.019691154403959,0.9923239399180798,0.16542613721547855,0.9791029212273828,1.0598762408579132,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,probability_shift,0.07428082334644197,0.04928392171859741,0.07616808589422414,0.049569343578837285,0.10384949574773933,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,original_class_probability_drop,-0.00710180625955535,0.004803160826365153,0.1059631474520117,-0.03270049658361321,0.01862598128162524,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,comprehensiveness,0.05736923886355028,0.00010995070139567058,0.17849467160328158,0.0142653222887517,0.12585877122596842,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,kept_components,19.933626696002932,24.0,9.619250253529666,17.213366487455193,22.398918160095576,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,kept_isolated_nodes,18.854418775210853,23.0,9.679656146688265,16.11804689366786,21.34444474313023,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,betweenness_distance,0.007917656724023184,0.0,0.018027996766093846,0.0038446501655737685,0.012758742924425064,2727,909,,,True,303,3,3
COX2_MD,gcn,gnnexplainer,factual,harmonic_closeness_distance,21.464098733555854,23.92153841206706,7.735532822874459,19.312708121591232,23.29186414272883,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,success_rate,1.0,1.0,0.0,1.0,1.0,2727,909,2727.0,2727.0,False,303,3,3
COX2_MD,gcn,greedy,exemplar,sparsity_removed,0.024690148355945043,0.024615384615384612,0.0046574435554616175,0.023851740632499063,0.0255282678129161,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,num_selected_edges,327.1353135313531,317.0,65.22857435491026,315.9475725806452,338.79308512544804,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,num_removed_edges,7.986798679867987,8.0,0.24799101198367463,7.931182795698925,8.0,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,total_edit_distance,7.986798679867987,8.0,0.24799101198367463,7.931182795698925,8.0,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,result_original_class_probability,0.6685986770405327,0.6205053925514221,0.13658450626553556,0.6130773990953038,0.735974575228048,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,retained_confidence_ratio,1.0184785415270068,1.0093574750988954,0.05910657982350808,1.0101479005121479,1.0321644542327841,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,probability_shift,0.016441119989873052,0.006409406661987305,0.03501161912201697,0.007185792513543032,0.029502497196702514,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,original_class_probability_drop,-0.011433520764025385,-0.005733370780944824,0.036953379155514325,-0.020320052245390116,-0.006042833367656367,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,comprehensiveness,0.09704540618415017,0.010525941848754883,0.28671721405663747,0.020876026785351193,0.20130341682484273,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,kept_components,1.0,1.0,0.0,1.0,1.0,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,betweenness_distance,0.0011963752150416186,0.0011337493027824672,0.00037518825604716165,0.0011300463279260166,0.0012659689141199541,2727,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,harmonic_closeness_distance,0.7268990572574888,0.7205766921228922,0.08651474021493573,0.7117940133600442,0.7417961608992354,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,success_rate,0.05463879721305464,0.0,0.22305241763747208,0.01867293906810036,0.10597580645161286,2727,909,149.0,2727.0,False,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,sparsity_removed,0.015008465908128675,0.015810276679841896,0.007582605327898514,0.010177837943611337,0.018474115657000717,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,num_selected_edges,313.6792452830189,318.6666666666667,51.2190687257085,298.3283194444445,350.50097222222223,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,num_removed_edges,4.679245283018868,4.666666666666667,2.3277977048040945,3.227777777777778,6.023859126984126,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,total_edit_distance,4.679245283018868,4.666666666666667,2.3277977048040945,3.227777777777778,6.023859126984126,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,result_original_class_probability,0.4889245476550276,0.49314694106578827,0.014750252059502965,0.48914904179217084,0.49889660127047036,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,retained_confidence_ratio,0.8566392385956879,0.9067167108058953,0.14502328441258686,0.8657409563299652,0.975812623508886,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,probability_shift,0.0986443137597738,0.0510116716225942,0.11441879897699167,0.013462255106100607,0.09356557322707437,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,original_class_probability_drop,0.0986443137597738,0.0510116716225942,0.11441879897699167,0.013462255106100607,0.09356557322707437,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,comprehensiveness,0.19350473129452242,0.1342557966709137,0.3802721550360918,-0.027343408140600454,0.2332286371675024,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,kept_components,1.0,1.0,0.0,1.0,1.0,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,betweenness_distance,0.0007106209876691201,0.0007604404235391245,0.00039541744871110247,0.0004649489870613698,0.0008770225691432078,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,harmonic_closeness_distance,0.44461919877318923,0.4665482166005585,0.18701727922628356,0.3252801738515581,0.5380392160922032,149,53,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,success_rate,1.0,1.0,0.0,1.0,1.0,2727,909,2727.0,2727.0,False,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,sparsity_removed,0.024638864685937182,0.024615384615384612,0.0047035686336746015,0.023832501464071353,0.02546718200726432,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,num_selected_edges,327.15071507150714,317.0,65.22287289249131,315.97870310633215,338.8017676224611,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,num_removed_edges,7.971397139713972,8.0,0.33939188128383957,7.906451612903226,8.0,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,total_edit_distance,7.971397139713972,8.0,0.33939188128383957,7.906451612903226,8.0,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,result_original_class_probability,0.6557696682287467,0.610356330871582,0.13274422097490324,0.6053651326271384,0.7167754374769764,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,retained_confidence_ratio,0.9983730229825516,0.9996215436789336,0.02802486310070375,0.9942151764629766,1.0024076492222889,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,probability_shift,0.006362552700930459,0.001169741153717041,0.017737358064821757,0.0017478642304390422,0.01310802569405142,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,original_class_probability_drop,0.0013954880477604942,0.00023452440897623697,0.018550710290477983,-0.0010907413080275415,0.00452641983698036,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,comprehensiveness,0.08592063321180153,0.010540465513865152,0.2622742837066796,0.01736389710474595,0.18286016605299227,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,kept_components,1.0,1.0,0.0,1.0,1.0,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,betweenness_distance,0.0010593662787442522,0.0010400896154037444,0.0003080784703617421,0.001006115245608235,0.0011139595607795667,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,harmonic_closeness_distance,0.47270260784783164,0.47297115702292536,0.03517255347562998,0.46701627446401506,0.47845098006180875,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,success_rate,1.0,1.0,0.0,1.0,1.0,2727,909,2727.0,2727.0,False,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,sparsity_removed,0.9083836041746258,0.9966666666666667,0.21780853512052817,0.8415725882529874,0.9596886201313578,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,num_selected_edges,30.986065273193983,1.0,75.25451220280533,13.684190860215052,53.96945848267622,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,num_removed_edges,304.13604693802716,314.0,96.01922377208219,279.22986051373954,324.7732861409797,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,total_edit_distance,304.13604693802716,314.0,96.01922377208219,279.22986051373954,324.7732861409797,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,result_original_class_probability,0.6637540085172275,0.6257152557373047,0.1463305959459528,0.6070294485179845,0.7306056562929464,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,retained_confidence_ratio,1.0181055810585666,0.9940232744151243,0.16239823412160176,0.978923006727901,1.0573065219559257,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,probability_shift,0.07319316844696275,0.04896398385365804,0.07442358809715313,0.04947620805820228,0.10150943305531304,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,original_class_probability_drop,-0.006588852240720202,0.0037154754002889,0.10394459853866657,-0.031239736760566798,0.018666102491240944,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,comprehensiveness,0.047742826472885525,9.99768575032552e-05,0.17296977785826087,0.00839550420330565,0.10721577908924976,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,kept_components,19.78474514118079,24.0,9.640655267840746,16.95382915173238,22.418929211469532,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,kept_isolated_nodes,18.60946094609461,23.0,9.82219077823973,15.718443249701313,21.30763410991637,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,betweenness_distance,0.013045885379179783,0.0,0.028751971727485667,0.005817693039248565,0.021794007557729093,2727,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,harmonic_closeness_distance,21.930152173690797,23.92153841206706,6.976144845040793,19.924276686335133,23.64500240466005,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,2727,909,2727.0,2727.0,False,303,3,3
COX2_MD,gcn,pgexplainer,factual,sparsity_removed,0.8231683291447351,0.9966666666666667,0.3216407931611617,0.7277105541020116,0.9082203021383917,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,num_selected_edges,59.21012101210121,1.0,109.55442160159325,30.676813022700113,91.93328076463558,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,num_removed_edges,275.91199119911994,299.0,122.26993871780472,243.0249089008363,305.6230310633213,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,total_edit_distance,275.91199119911994,299.0,122.26993871780472,243.0249089008363,305.6230310633213,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,result_original_class_probability,0.6629705751415518,0.6246348122755686,0.14606863057657987,0.6067197195383827,0.7289835253788357,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,retained_confidence_ratio,1.0173916995063945,0.9929100470759563,0.16577164842941625,0.9777153578950079,1.0569659063064334,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,probability_shift,0.07454310722396819,0.048825343449910484,0.07641652652656453,0.04968664627304351,0.10399920088980724,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,original_class_probability_drop,-0.00580541886504451,0.004477739334106445,0.10637091654918591,-0.03095735842798438,0.019659433749457427,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,comprehensiveness,0.07201665199843074,7.909536361694336e-05,0.20627714023429125,0.015781045675061185,0.1610176863406116,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,kept_components,19.375504217088373,24.0,10.191716155748843,16.376923835125446,22.180995818399044,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,kept_isolated_nodes,18.365236523652364,23.0,10.201510265971471,15.363952508960573,21.177744922341695,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,betweenness_distance,0.005697415648467606,0.0,0.01628965086912408,0.002011035122053535,0.012745239760071757,2727,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,harmonic_closeness_distance,20.346800113919553,23.92153841206706,8.895639768151254,17.785020680788655,22.69211125198507,2727,909,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,success_rate,0.009900990099009901,0.0,0.08582759115843941,0.0007407407407407407,0.02580675029868577,2727,909,27.0,2727.0,False,303,3,3
COX2_MD,gcn,random,counterfactual,sparsity_removed,0.01658852668233999,0.016923076923076923,0.005193065965837188,0.013523713663074931,0.02071884819431862,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,num_selected_edges,336.25555555555553,343.0,46.01107814613033,307.2213541666667,368.9067708333333,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,num_removed_edges,5.677777777777777,5.5,1.9338942809644717,4.552083333333334,7.0,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,total_edit_distance,5.677777777777777,5.5,1.9338942809644717,4.552083333333334,7.0,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,result_original_class_probability,0.4913477801614337,0.4905073046684265,0.006635692016909437,0.48807728046861787,0.49679328150426344,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,retained_confidence_ratio,0.8999358994685362,0.9063642735107408,0.08841147101174499,0.8278512053045785,0.9672894230712634,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,probability_shift,0.05959344473150041,0.05030372738838196,0.05919850925305613,0.017940169720289608,0.11376094644268352,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,original_class_probability_drop,0.05959344473150041,0.05030372738838196,0.05919850925305613,0.017940169720289608,0.11376094644268352,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,comprehensiveness,0.15735841140602946,0.1270582377910614,0.41933331266817575,-0.13456096810885182,0.3750558831699132,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,kept_components,1.0,1.0,0.0,1.0,1.0,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,betweenness_distance,0.000688817817786445,0.0006892768944001528,0.0002244561392833774,0.0005538956269534164,0.0008788634329322903,27,15,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,harmonic_closeness_distance,0.37728724681440706,0.3600411499115478,0.09279995875132813,0.32288913947117004,0.4388026741590347,27,15,,,True,303,3,3
COX2_MD,gcn,random,exemplar,success_rate,0.9996332966629996,1.0,0.011055968780110993,0.9970370370370372,1.0,2727,909,2726.0,2727.0,False,303,3,3
COX2_MD,gcn,random,exemplar,sparsity_removed,0.024609987461065,0.024615384615384612,0.004725487403074327,0.023777213771205567,0.025448869965595245,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,num_selected_edges,327.1598826549321,317.0,65.22051235389276,315.9712261051374,338.8148431899641,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,num_removed_edges,7.962229556288962,8.0,0.37988600785490445,7.885183094384707,7.997777777777777,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,total_edit_distance,7.962229556288962,8.0,0.37988600785490445,7.885183094384707,7.997777777777777,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,result_original_class_probability,0.6552126303795829,0.6105819245179495,0.13238199268811301,0.6054063560152486,0.7157848639777357,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,retained_confidence_ratio,0.9975843593136674,0.9998242564137475,0.026648495238059827,0.9927581079196477,1.0010651035913225,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,probability_shift,0.006719119046289398,0.0012486577033996582,0.01775014019549999,0.0018499197450251154,0.01371671079491502,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,original_class_probability_drop,0.0019525258969243203,0.00011140108108520508,0.018543661735879555,-0.000515448133843943,0.005696345744291658,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,comprehensiveness,0.08552630091413421,0.010740071535110474,0.26244466202550737,0.016556798221445887,0.18263388351328316,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,kept_components,1.0,1.0,0.0,1.0,1.0,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,betweenness_distance,0.0010600655015437143,0.0010367512116733109,0.00031004307592336083,0.0010048538131248747,0.0011155823172351075,2726,909,,,True,303,3,3
COX2_MD,gcn,random,exemplar,harmonic_closeness_distance,0.4805899547182164,0.48233783180529066,0.04102732046660059,0.4727360626350259,0.48814951506956583,2726,909,,,True,303,3,3
COX2_MD,gcn,random,factual,success_rate,1.0,1.0,0.0,1.0,1.0,2727,909,2727.0,2727.0,False,303,3,3
COX2_MD,gcn,random,factual,sparsity_removed,0.914517276060791,0.9966666666666667,0.19240423133929258,0.8557557624054853,0.9605492998885312,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,num_selected_edges,29.053538687202053,1.0,67.84341454748171,13.233111409796892,49.93575597371564,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,num_removed_edges,306.06857352401903,304.6666666666667,88.94821768617052,284.25933781362005,325.209100358423,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,total_edit_distance,306.06857352401903,304.6666666666667,88.94821768617052,284.25933781362005,325.209100358423,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,result_original_class_probability,0.66292542645791,0.6269847850004832,0.14496869708393026,0.6074677205324769,0.72817892602007,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,retained_confidence_ratio,1.0175396803501138,0.9925425699390426,0.16433280657200364,0.9782961094537349,1.0565739202742792,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,probability_shift,0.07461704029827947,0.05066489179929098,0.07553522229761704,0.04979395270111034,0.1039985205494131,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,original_class_probability_drop,-0.005760270181402646,0.0044336020946502686,0.1056266119559344,-0.030129290990848684,0.019524610701214192,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,comprehensiveness,0.03058032656244815,8.98440678914388e-05,0.12951316514401146,0.004370819291831779,0.07172236723958747,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,kept_components,19.532453245324533,24.0,9.876381255985356,16.623463261648748,22.278554360812425,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,kept_isolated_nodes,18.34873487348735,23.0,10.063054141981784,15.386795997610514,21.15366039426523,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,betweenness_distance,0.013310341214024631,0.0,0.027842790619876122,0.006153602073512094,0.0218635147804776,2727,909,,,True,303,3,3
COX2_MD,gcn,random,factual,harmonic_closeness_distance,21.793819410648073,23.92153841206706,6.901286041054723,19.79210684939596,23.546427014285268,2727,909,,,True,303,3,3
MUTAG,gcn,cf2,counterfactual,success_rate,0.07210401891252956,0.0,0.2254788685562056,0.02820012995451592,0.13001949317738787,1692,564,122.0,1692.0,False,188,3,3
MUTAG,gcn,cf2,counterfactual,sparsity_removed,0.2952891685267983,0.3,0.035429746077448365,0.28153214901585755,0.31237330369527455,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,num_selected_edges,13.958333333333334,13.25,3.8908158491223026,11.701979166666664,16.173628472222223,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,num_removed_edges,5.854166666666667,6.0,1.6625610808155833,4.99537037037037,6.727447916666666,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,total_edit_distance,5.854166666666667,6.0,1.6625610808155833,4.99537037037037,6.727447916666666,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,result_original_class_probability,0.07795409184480206,0.009781260509043932,0.13925832946233913,0.025897041695291563,0.19095967575511533,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,retained_confidence_ratio,0.0986283540661031,0.012127903075335508,0.17122944040978508,0.03178317142655814,0.2425034549570972,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,probability_shift,0.7564827716413873,0.8331709121357562,0.2015872025982125,0.6009459773483458,0.853465386546466,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,original_class_probability_drop,0.7564827716413873,0.8331709121357562,0.2015872025982125,0.6009459773483458,0.853465386546466,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,comprehensiveness,-0.14014220723341472,-0.09747868776321411,0.13410114474219886,-0.22447311487785554,-0.06889284779175393,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,kept_components,4.330729166666666,4.0,1.0215889116082788,3.7364496527777775,5.0333449074074075,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,kept_isolated_nodes,2.1328125,2.0,1.1616216267752109,1.3037934027777778,2.9007118055555554,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,betweenness_distance,0.15815755468914056,0.15475011443055592,0.040418482368729594,0.1423629146969408,0.18149843699519774,122,64,,,True,188,3,3
MUTAG,gcn,cf2,counterfactual,harmonic_closeness_distance,3.3239833820947298,3.3245491412107517,0.7647862804824125,3.0017718789183823,3.7450206199109473,122,64,,,True,188,3,3
MUTAG,gcn,cf2,factual,success_rate,0.9680851063829787,1.0,0.15695807474594586,0.9200097465886939,0.9959064327485381,1692,564,1638.0,1692.0,False,188,3,3
MUTAG,gcn,cf2,factual,sparsity_removed,0.5548818843420473,0.5679012345679012,0.1536752327947785,0.49928606051835156,0.6158461818110191,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,num_selected_edges,8.454189270644966,8.333333333333334,3.2515032802788406,7.226402161449374,9.591561890838205,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,num_removed_edges,11.245629897528632,11.0,5.207460650565519,9.833655840308833,12.784581513014558,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,total_edit_distance,11.245629897528632,11.0,5.207460650565519,9.833655840308833,12.784581513014558,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,result_original_class_probability,0.9226376454075214,0.9769917534043392,0.10016581976904289,0.8700521896340819,0.9676437811976027,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,retained_confidence_ratio,1.1907110460369077,1.0873985386247098,0.23111112258516325,1.1241756306743587,1.2611373486736577,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,probability_shift,0.12934189485952155,0.07678661743799846,0.13049281241251998,0.08836868997127265,0.17088473419032604,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,original_class_probability_drop,-0.12626347771545696,-0.07406153902411461,0.13317870440344268,-0.16867109701749183,-0.08448036821528984,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,comprehensiveness,0.518818674684936,0.576301505168279,0.3546007951901029,0.3497956771304019,0.6757004304297244,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,kept_components,9.49638336347197,9.0,4.228108221719229,8.23942687191836,10.896356151817452,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,kept_isolated_nodes,5.798673899939724,5.0,4.028663185567828,4.455906757634828,7.545343489613194,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,betweenness_distance,0.2063510432604956,0.2027114630940778,0.03576619414884228,0.1979933721431828,0.21513173059382018,1638,553,,,True,188,3,3
MUTAG,gcn,cf2,factual,harmonic_closeness_distance,5.1620659458088864,5.229075025621909,1.4395803664131575,4.816782175129322,5.494644486727411,1638,553,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,success_rate,0.03723404255319149,0.0,0.18950287918433512,0.0017543859649122805,0.10312378167641319,1692,564,63.0,1692.0,False,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,sparsity_removed,0.06673303185473238,0.0588235294117647,0.029772675939793335,0.050405577437945055,0.11599155587461549,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,num_selected_edges,17.714285714285715,17.0,4.734372789957051,13.833234126984127,23.166666666666668,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,num_removed_edges,1.1904761904761905,1.0,0.40237390808147827,1.0,1.7658730158730158,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,total_edit_distance,1.1904761904761905,1.0,0.40237390808147827,1.0,1.7658730158730158,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,result_original_class_probability,0.20392469973081634,0.21351106464862823,0.10432743980892412,0.1324120559576879,0.29279132118404266,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,retained_confidence_ratio,0.3390737095666221,0.39274560091295113,0.17000235020986643,0.23320027404936897,0.48338409603611043,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,probability_shift,0.3980583550319785,0.3858112394809723,0.1181317431016264,0.2999119348824024,0.43596970904076454,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,original_class_probability_drop,0.3980583550319785,0.3858112394809723,0.1181317431016264,0.2999119348824024,0.43596970904076454,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,comprehensiveness,0.1744851068033313,0.34092065691947937,0.3930233142010584,-0.15135075524449348,0.4452933097879092,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,kept_components,1.2857142857142858,1.0,0.5606119105813882,1.0,2.1666666666666665,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,kept_isolated_nodes,0.0,0.0,0.0,0.0,0.0,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,betweenness_distance,0.10524697187449995,0.08397961617162653,0.059187978642737886,0.08935170624199644,0.19141880884525575,63,21,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,harmonic_closeness_distance,0.9204500606267138,0.6017463631611647,0.6231255825191911,0.741290556801493,1.8857223257517643,63,21,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1692,564,1692.0,1692.0,False,188,3,3
MUTAG,gcn,gnnexplainer,factual,sparsity_removed,0.8398155475987045,0.9411764705882352,0.21010810755109707,0.7688140989115607,0.8946525898317874,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,num_selected_edges,3.06855791962175,1.0,4.449309742257576,1.9374252761533461,4.609230019493178,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,num_removed_edges,16.72399527186761,16.666666666666668,6.682431292298856,14.860609161793374,18.25556773879142,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,total_edit_distance,16.72399527186761,16.666666666666668,6.682431292298856,14.860609161793374,18.25556773879142,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,result_original_class_probability,0.8295835905274258,0.8465335294604301,0.13475928550177543,0.7838952298533103,0.8745916834201716,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,retained_confidence_ratio,1.0555406242333119,1.0075213033828874,0.17884062809320952,1.0205302662104174,1.096186739931907,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,probability_shift,0.08100104670518975,0.05138746897379558,0.08950738133019275,0.056812372857710736,0.10538615661665852,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,original_class_probability_drop,-0.03125267773385374,-0.006390273571014404,0.11453565621808967,-0.058178792833472145,-0.007958031145225222,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,comprehensiveness,0.1027254625126919,0.008557291080554325,0.21275145098960843,0.048483675333866466,0.16692594896848564,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,kept_components,14.974586288416075,15.0,5.555250622538968,13.336512345679012,16.347959714100067,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,kept_isolated_nodes,13.52836879432624,14.0,5.899308293766459,11.797347303443793,15.055175438596489,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,betweenness_distance,0.21225455020702177,0.21136775159167046,0.04237249644941363,0.20157079205629172,0.22075501909646675,1692,564,,,True,188,3,3
MUTAG,gcn,gnnexplainer,factual,harmonic_closeness_distance,6.012493306096945,6.128265959730262,1.4972286452709664,5.573749728930098,6.349908388531939,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,success_rate,1.0,1.0,0.0,1.0,1.0,1692,564,1692.0,1692.0,False,188,3,3
MUTAG,gcn,greedy,exemplar,sparsity_removed,0.30492448507832964,0.3076923076923077,0.02551061933790472,0.29925409713644124,0.3103744312681297,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,num_selected_edges,13.75886524822695,13.0,4.092883759247508,13.102422027290446,14.448462475633528,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,num_removed_edges,6.033687943262412,6.0,1.7327479633746699,5.7350779727095516,6.325635964912282,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,total_edit_distance,6.033687943262412,6.0,1.7327479633746699,5.7350779727095516,6.325635964912282,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,result_original_class_probability,0.9086985673069562,0.9634374976158142,0.1089557813612603,0.8537945119390559,0.9529794022315707,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,retained_confidence_ratio,1.1694722287891237,1.066455762058053,0.23212180781098773,1.1058516684419148,1.2322708689476787,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,probability_shift,0.12344113224892896,0.07496553659439087,0.1269722229508804,0.0865469703577229,0.1592972619866816,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,original_class_probability_drop,-0.11036765451338418,-0.054666340351104736,0.13850656542477868,-0.14892324149406974,-0.07023638348698857,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,comprehensiveness,0.35304773515497223,0.33917541056871414,0.32936459645434085,0.20765118915316794,0.49332023549422754,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,kept_components,4.73581560283688,5.0,1.1977157987920966,4.458669590643275,5.0445540935672515,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,kept_isolated_nodes,1.9680851063829787,2.0,1.376938666829855,1.5430799220272906,2.509364035087719,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,betweenness_distance,0.17608850545374494,0.17248211076138376,0.04142727544116021,0.16732103448150706,0.18549233407792948,1692,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,harmonic_closeness_distance,3.6517528031925326,3.6457645649313184,0.8575085476351346,3.492374117522646,3.811764718936222,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,success_rate,0.675531914893617,1.0,0.4647854036526394,0.43475633528265106,0.87953216374269,1692,564,1143.0,1692.0,False,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,sparsity_removed,0.13097604055256917,0.1111111111111111,0.07041080217979086,0.11221337012982542,0.17093813202152633,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,num_selected_edges,17.32857142857143,17.666666666666668,5.22231931689542,15.498853426685812,18.11802852037501,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,num_removed_edges,2.5935064935064935,2.0,1.5692635001491728,2.1218458711457298,3.4735216147591803,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,total_edit_distance,2.5935064935064935,2.0,1.5692635001491728,2.1218458711457298,3.4735216147591803,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,result_original_class_probability,0.36179628059937263,0.37761179606119794,0.09439644164509706,0.3405021384702514,0.41358831530295315,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,retained_confidence_ratio,0.47603531910305347,0.46282684956753223,0.16818954342468848,0.4411345276933754,0.6061488435382417,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,probability_shift,0.4359144509390996,0.4428405836224556,0.19224775756687743,0.3135708376049715,0.4740875046626854,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,original_class_probability_drop,0.4359144509390996,0.4428405836224556,0.19224775756687743,0.3135708376049715,0.4740875046626854,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,comprehensiveness,0.10752952431499233,0.008397102355957031,0.3150920004398598,-0.0048036294415349425,0.17204003957765837,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,kept_components,2.0004329004329002,2.0,1.0017706186020692,1.6837973371609851,2.689698523496468,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,kept_isolated_nodes,0.5242424242424242,0.0,0.79074574293279,0.312079475308642,0.9957602562900837,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,betweenness_distance,0.11916922308140378,0.11400684448243043,0.05119333312033447,0.10497243278287025,0.1355121672926379,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,harmonic_closeness_distance,1.6769395014345536,1.5274260384811773,0.9745420133106728,1.358887434850483,2.192353597623211,1143,385,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,success_rate,0.9893617021276596,1.0,0.06799379450622367,0.9731627680311891,0.9988304093567251,1692,564,1674.0,1692.0,False,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,sparsity_removed,0.27939586396753324,0.2878787878787879,0.04757171153244549,0.2658204232993058,0.29286019231672195,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,num_selected_edges,14.269799054373523,13.666666666666666,4.331357663094952,13.588005198180639,14.995739928525015,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,num_removed_edges,5.522754137115839,5.666666666666667,1.754051494226351,5.132912605588044,5.911228070175439,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,total_edit_distance,5.522754137115839,5.666666666666667,1.754051494226351,5.132912605588044,5.911228070175439,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,result_original_class_probability,0.8164470206564063,0.8334125441809495,0.11131809800237003,0.7783106054704618,0.8527167120779384,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,retained_confidence_ratio,1.041117795122318,1.0011251084442336,0.16081336239105198,1.0121696156807427,1.079245071429098,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,probability_shift,0.08127614163610405,0.06946483689049879,0.07615448638403194,0.0553978227858182,0.10722705924376949,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,original_class_probability_drop,-0.018116107862834265,-0.0008335113525390625,0.1028990054033415,-0.04161592950771997,0.0005295447629519002,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,comprehensiveness,0.15078864772775938,0.043172081311543785,0.2741641955566427,0.06573212281423507,0.24156919626248288,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,kept_components,4.0209810874704495,4.0,1.079439466897863,3.7421052631578946,4.316089181286549,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,kept_isolated_nodes,1.4612884160756503,1.3333333333333333,0.7827001552379088,1.3008755685510072,1.6395719623131904,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,betweenness_distance,0.16456258587361644,0.16140164081083208,0.03679524837771602,0.15768516568542187,0.17183232681265165,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,harmonic_closeness_distance,3.3321745827191,3.4141996259082363,0.7793226110550682,3.1398269361555884,3.522303562425552,1674,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1692,564,1692.0,1692.0,False,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,sparsity_removed,0.8952677891577374,0.9411764705882352,0.1306244456720626,0.8621452511294029,0.9209439733592062,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,num_selected_edges,1.975177304964539,1.0,2.710885320067312,1.4563255360623784,2.663562378167641,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,num_removed_edges,17.81737588652482,18.0,6.046097953486647,16.677971897335937,18.90257797270955,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,total_edit_distance,17.81737588652482,18.0,6.046097953486647,16.677971897335937,18.90257797270955,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,result_original_class_probability,0.8347237527329997,0.8554792304833729,0.13183161738288526,0.7868106905371076,0.8803995857884398,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,retained_confidence_ratio,1.0633419473469332,1.007905522731041,0.1821958066092414,1.024273184814252,1.1070994009494135,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,probability_shift,0.08258008771477185,0.0529702107111613,0.09117528908967582,0.05668754450203073,0.1092294032915342,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,original_class_probability_drop,-0.03639283993942762,-0.007395579169193904,0.11650796446107492,-0.06486109264812688,-0.010514705455949359,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,comprehensiveness,0.12034757500791753,0.009194552898406982,0.21984452548429587,0.05823144075962939,0.1924414242019417,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,kept_components,15.991725768321514,16.0,4.9546523117916115,15.019846491228071,16.91683723196881,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,kept_isolated_nodes,14.64066193853428,15.0,5.119888265072763,13.580650584795322,15.654970760233917,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,betweenness_distance,0.21885008734243902,0.2154350574527413,0.03574009238865208,0.21269473673520414,0.22492963972411883,1692,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,harmonic_closeness_distance,6.272517073855507,6.319704717568395,1.2515321362915472,6.0419021386033185,6.488055034274491,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1692,564,1692.0,1692.0,False,188,3,3
MUTAG,gcn,pgexplainer,factual,sparsity_removed,0.7811707983803973,0.9354166666666666,0.2801786452164817,0.6949569498330848,0.8558554500143263,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,num_selected_edges,4.228132387706856,1.0,5.931884634561706,2.6610769980506817,6.090882066276803,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,num_removed_edges,15.564420803782507,16.0,7.498857677590058,13.513991228070177,17.440471897335932,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,total_edit_distance,15.564420803782507,16.0,7.498857677590058,13.513991228070177,17.440471897335932,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,result_original_class_probability,0.8286007034986437,0.8354616065820057,0.13596949616362114,0.7830314751818553,0.873050343105849,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,retained_confidence_ratio,1.05433517211891,1.0059819975640192,0.1799961203070365,1.0162500926972329,1.0949441899506271,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,probability_shift,0.0825564034616032,0.05710696180661519,0.0902147958974181,0.057822417875378486,0.10679867825700025,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,original_class_probability_drop,-0.030269790705071596,-0.00515061616897583,0.11653847510772845,-0.05720973055028642,-0.004714697075052647,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,comprehensiveness,0.11224346932977451,0.007994771003723145,0.24349166765128585,0.04732077123612071,0.19002261594864744,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,kept_components,13.971040189125295,15.0,6.301558490835458,12.187325373619233,15.60462962962963,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,kept_isolated_nodes,12.662529550827422,13.0,6.557076049839607,10.800618908382067,14.399242202729043,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,betweenness_distance,0.1999784902725405,0.20519659632133128,0.05660669059983248,0.1830587484956936,0.21276137855362054,1692,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,harmonic_closeness_distance,5.631266389344192,6.044598764757989,1.8919272754613734,5.071243555981205,6.100032596853199,1692,564,,,True,188,3,3
MUTAG,gcn,random,counterfactual,success_rate,0.3126477541371158,0.0,0.37559978064546196,0.17231968810916182,0.4594590643274853,1692,564,529.0,1692.0,False,188,3,3
MUTAG,gcn,random,counterfactual,sparsity_removed,0.17186248260943585,0.16666666666666666,0.07252974073156346,0.1540647694546635,0.19324328144189515,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,num_selected_edges,16.255555555555556,16.416666666666664,4.6420976542905965,13.556297888496962,16.908310965352428,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,num_removed_edges,3.4518518518518517,3.0,1.9095475963118074,2.7280253108088757,3.847326162777551,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,total_edit_distance,3.4518518518518517,3.0,1.9095475963118074,2.7280253108088757,3.847326162777551,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,result_original_class_probability,0.3704903793595961,0.3869830394784609,0.08675346596946959,0.3538364626536393,0.417524442149652,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,retained_confidence_ratio,0.5074609388520328,0.49257881215189886,0.16842694879076597,0.48071699167732507,0.6648701655377255,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,probability_shift,0.395878602311958,0.39134448766708374,0.1866094484705052,0.2469947918261704,0.42241693380349726,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,original_class_probability_drop,0.395878602311958,0.39134448766708374,0.1866094484705052,0.2469947918261704,0.42241693380349726,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,comprehensiveness,0.1053371797521704,0.04261819521586101,0.30886941038884524,-0.04976074302329101,0.16299733640849362,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,kept_components,2.6790123456790123,2.5,1.1414118429836972,2.337088224237938,2.9929635530415077,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,kept_isolated_nodes,1.0407407407407407,1.0,0.8987270511913092,0.8456253329323181,1.3845424092595253,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,betweenness_distance,0.1271623259571745,0.12905596972674294,0.034878685371016856,0.11637062874957577,0.13545358738372915,529,270,,,True,188,3,3
MUTAG,gcn,random,counterfactual,harmonic_closeness_distance,2.169988749855972,1.9862916828485866,0.9462263771933302,1.840894149706891,2.3879400449571775,529,270,,,True,188,3,3
MUTAG,gcn,random,exemplar,success_rate,0.945626477541371,1.0,0.15831216261904799,0.9015903183885637,0.9797270955165691,1692,564,1600.0,1692.0,False,188,3,3
MUTAG,gcn,random,exemplar,sparsity_removed,0.2683511355529279,0.2857142857142857,0.06018529157265379,0.2455338374876436,0.28878501486261304,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,num_selected_edges,14.505644682115271,14.0,4.536876878517351,13.72943331231128,15.361456756679278,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,num_removed_edges,5.28579916815211,5.0,1.8764989669825585,4.731241208959218,5.816967043152545,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,total_edit_distance,5.28579916815211,5.0,1.8764989669825585,4.731241208959218,5.816967043152545,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,result_original_class_probability,0.8048364186114981,0.8163924304147562,0.11071190866908256,0.7695126290289742,0.8400562778744008,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,retained_confidence_ratio,1.0232888514492555,0.997013024426154,0.1452528143172596,0.9986086893211692,1.0525158509836725,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,probability_shift,0.07813475987672698,0.06842963894208272,0.06720233119367715,0.05459833045791516,0.10056890142781671,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,original_class_probability_drop,-0.005398241754537577,0.0026798446973164878,0.09461978778130845,-0.024114116760866375,0.011359201736518882,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,comprehensiveness,0.1303790988521595,0.02521481116612752,0.2654308904836712,0.05733292816951459,0.21528912652678361,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,kept_components,3.877005347593583,4.0,1.2340345754893167,3.4666782765737874,4.275345430569888,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,kept_isolated_nodes,1.4367201426024956,1.3333333333333333,0.8066602820439849,1.1904985093452585,1.6842178362573097,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,betweenness_distance,0.16173275014731778,0.16174078700578873,0.04139902878291735,0.1519127123021745,0.17085660097471356,1600,561,,,True,188,3,3
MUTAG,gcn,random,exemplar,harmonic_closeness_distance,3.198182687193713,3.2253194567360004,0.8854142094176264,2.907737162903084,3.462903726151305,1600,561,,,True,188,3,3
MUTAG,gcn,random,factual,success_rate,1.0,1.0,0.0,1.0,1.0,1692,564,1692.0,1692.0,False,188,3,3
MUTAG,gcn,random,factual,sparsity_removed,0.8174436932224509,0.9354166666666666,0.22236425247588532,0.749468461146892,0.8756491393981748,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,num_selected_edges,3.461583924349881,1.0,4.546787857753634,2.271958252111761,4.895123456790122,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,num_removed_edges,16.330969267139483,16.0,6.779244430509201,14.654912280701753,17.847402534113062,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,total_edit_distance,16.330969267139483,16.0,6.779244430509201,14.654912280701753,17.847402534113062,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,result_original_class_probability,0.8224834227084001,0.8338150382041931,0.13502797647028167,0.7779172700501489,0.8679421841817414,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,retained_confidence_ratio,1.0457828992381868,1.0042218641380187,0.17250323097489081,1.0116264557417889,1.0849917309071506,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,probability_shift,0.08167023157283809,0.05709482232729594,0.08538049085502666,0.05654050432918804,0.10656847284747357,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,original_class_probability_drop,-0.02415250991482808,-0.0032783647378285723,0.11280037771855414,-0.05111321716030867,-0.001108107338840637,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,comprehensiveness,0.11425929099849731,0.00965524713198344,0.21981700154186276,0.05376804272818916,0.18872513266814467,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,kept_components,14.565602836879433,15.0,5.701701923670703,13.053092105263158,15.940935672514621,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,kept_isolated_nodes,13.03014184397163,13.0,6.157917693930033,11.365202241715396,14.58134015594542,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,betweenness_distance,0.20852841834055763,0.20972086957967465,0.04222903552633243,0.19817617072747873,0.21756731282881894,1692,564,,,True,188,3,3
MUTAG,gcn,random,factual,harmonic_closeness_distance,5.882541158140159,6.087580976981143,1.5580166020961688,5.471241128402168,6.232159807730451,1692,564,,,True,188,3,3
Mutagenicity,gcn,cf2,counterfactual,success_rate,0.01270719647477775,0.0,0.09983724442755369,0.007943400571631964,0.01836220317176511,39033,13011,496.0,39033.0,False,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,sparsity_removed,0.2792553610350863,0.29520697167755994,0.06104512765244085,0.2609298916429138,0.2986888749074243,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,num_selected_edges,13.846311475409836,13.0,7.960647958721872,11.278782407407407,16.469510327635327,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,num_removed_edges,5.280737704918033,5.666666666666666,2.0983124280447987,4.428128786174839,5.853084795321638,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,total_edit_distance,5.280737704918033,5.666666666666666,2.0983124280447987,4.428128786174839,5.853084795321638,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,result_original_class_probability,0.29769584433525065,0.32795099914073944,0.15327726012046478,0.23880116387529798,0.3427542277995187,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,retained_confidence_ratio,0.5022390404888099,0.5373190233429619,0.2693094833174834,0.40481236958175787,0.5861724665465963,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,probability_shift,0.32130913186758997,0.2857369929552078,0.20885009019165443,0.25880956185007864,0.39804151296705736,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,original_class_probability_drop,0.32130913186758997,0.2857369929552078,0.20885009019165443,0.25880956185007864,0.39804151296705736,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,comprehensiveness,-0.19650791086744113,-0.23009347915649414,0.18234923267565373,-0.2561324201378231,-0.1300060476126124,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,kept_components,6.877732240437158,6.0,17.279870608916198,5.099235933048433,9.17411848665467,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,kept_isolated_nodes,4.230874316939891,3.0,17.122056340160867,2.516511545958914,6.513987472353424,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,betweenness_distance,0.19973684870609731,0.2082145641276647,0.0542278023087452,0.18028763625012056,0.2196184331138217,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,counterfactual,harmonic_closeness_distance,3.8444952369525143,4.010746139553266,1.1697123892981975,3.3412053010228915,4.1887631838974935,496,244,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,success_rate,0.9682063894653241,1.0,0.16293890025504718,0.955602429317601,0.9777932333627781,39033,13011,37792.0,39033.0,False,4337,3,3
Mutagenicity,gcn,cf2,factual,sparsity_removed,0.42136439841508766,0.4166666666666667,0.1532596650393954,0.409169710818168,0.4349322223357125,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,num_selected_edges,16.79917119101949,16.0,8.183291338964017,16.30825793546334,17.249665988275233,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,num_removed_edges,13.47079497468985,11.0,10.780534715247644,12.878895168431791,14.097521302724354,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,total_edit_distance,13.47079497468985,11.0,10.780534715247644,12.878895168431791,14.097521302724354,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,result_original_class_probability,0.9032486352855112,0.9387310345967611,0.10222350400803762,0.8932792002476083,0.9137354084421294,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,retained_confidence_ratio,1.1965596929649402,1.1261656387978705,0.21697934045197045,1.1797313463765542,1.2127105199212531,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,probability_shift,0.1363579677661638,0.10307488838831584,0.11572247318172706,0.12735234763942205,0.14529841351479916,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,original_class_probability_drop,-0.1279712226021114,-0.099692702293396,0.12453296030416182,-0.13830710397580537,-0.117024816332175,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,comprehensiveness,0.41658273131218726,0.4283287872870763,0.2826787394005287,0.37325088382882987,0.4599962283157817,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,kept_components,13.352256930783957,11.0,13.300455145240452,12.76498559862306,13.990368414530604,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,kept_isolated_nodes,8.64463503553912,6.666666666666667,11.764350030033688,8.126977857921583,9.241477050691168,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,betweenness_distance,0.19267637365935816,0.19776027805704066,0.05649386023180195,0.18972945158018925,0.19546743807365208,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cf2,factual,harmonic_closeness_distance,6.076746281240184,5.7779330586180855,2.414697736870367,5.935094421793877,6.217611091907216,37792,12709,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,success_rate,0.021520252094381676,0.0,0.14511633050227424,0.009687503325847958,0.03725936824852864,39033,13011,840.0,39033.0,False,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,sparsity_removed,0.06600136923008433,0.05555555555555555,0.0470118032796609,0.04878683830499749,0.07733512199830904,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,num_selected_edges,24.560714285714287,20.0,16.244212408237985,20.059781169994878,29.40361186146216,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,num_removed_edges,1.2857142857142858,1.0,0.5900697278001598,1.062459789426523,1.372345990143369,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,total_edit_distance,1.2857142857142858,1.0,0.5900697278001598,1.062459789426523,1.372345990143369,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,result_original_class_probability,0.2731346410832235,0.2664969712495804,0.10339987530645216,0.22883362256313328,0.29813602492144786,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,retained_confidence_ratio,0.45429021693077637,0.4352258186745157,0.17417274111896064,0.40149660092663847,0.512730666148505,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,probability_shift,0.33537990019789765,0.3424014151096344,0.12654748062259616,0.27991524183513633,0.35440145904047565,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,original_class_probability_drop,0.33537990019789765,0.3424014151096344,0.12654748062259616,0.27991524183513633,0.35440145904047565,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,comprehensiveness,0.12243342967059294,0.159999817609787,0.3676352611892341,0.009574519219254039,0.3090137489365073,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,kept_components,3.632142857142857,2.0,17.23827436023069,2.068813452060932,4.8099393066610805,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,kept_isolated_nodes,2.4357142857142855,1.0,17.14609821725575,0.7465831999914662,3.5585724953063647,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,betweenness_distance,0.05991698768176446,0.047070986553473214,0.047432239249709136,0.04470537573120103,0.09108963891037881,840,280,,,True,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,harmonic_closeness_distance,1.474616546057944,1.3410343082386131,0.5652048521433631,1.3639132078091543,1.6966561591951965,840,280,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,39033,13011,39033.0,39033.0,False,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,sparsity_removed,0.7913568564700998,0.9444444444444443,0.2623518185986253,0.7695041103307023,0.812502700904554,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,num_selected_edges,5.905515845566571,1.0,9.381835027597598,5.119399712528484,6.686466938410617,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,num_removed_edges,24.86391002485077,23.0,16.439970245103417,23.968635777077722,25.799111632012803,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,total_edit_distance,24.86391002485077,23.0,16.439970245103417,23.968635777077722,25.799111632012803,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,result_original_class_probability,0.815411480510889,0.8289294838905334,0.15164501823000037,0.8029519469885716,0.8270418563798129,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,retained_confidence_ratio,1.070854940479823,1.0154512399956879,0.22547862211650344,1.056310938739193,1.0858665886994263,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,probability_shift,0.11674975785653664,0.09501834710439046,0.09710486042262852,0.1069711675966361,0.12599559072679536,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,original_class_probability_drop,-0.038610574484878236,-0.01299832264582316,0.14561441904713399,-0.048506389185949246,-0.029001654419468524,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,comprehensiveness,0.11772439431741834,0.012473811705907186,0.22649808686110057,0.10128878409775374,0.13581752213476586,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,kept_components,24.530397356083313,22.333333333333332,19.516904067315565,23.585217203000294,25.532289479736864,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,kept_isolated_nodes,22.35836343606692,20.0,19.655389106352022,21.34358745472412,23.50815360598783,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,betweenness_distance,0.2051403455316398,0.20689260367491277,0.05565992350765089,0.20164235051888607,0.2080806503274102,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,gnnexplainer,factual,harmonic_closeness_distance,7.5781868449962335,7.748232773420731,2.6959231467767473,7.40990015089291,7.740879624489421,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,success_rate,0.9994619936976404,1.0,0.023189613679830696,0.9983862054469406,1.0,39033,13011,39012.0,39033.0,False,4337,3,3
Mutagenicity,gcn,greedy,exemplar,sparsity_removed,0.25739750139541373,0.27586206896551724,0.06888346678072804,0.25419370054450047,0.2606255133422214,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,num_selected_edges,23.841971701015073,20.0,15.82014640783291,23.196421441385386,24.51152769420045,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,num_removed_edges,6.936788680406029,8.0,1.7287851270416932,6.869145939982192,7.002314262806173,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,total_edit_distance,6.936788680406029,8.0,1.7287851270416932,6.869145939982192,7.002314262806173,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,result_original_class_probability,0.9026797262597259,0.947591632604599,0.11105003017973984,0.8951438422137504,0.9105242232165746,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,retained_confidence_ratio,1.1909672048194977,1.125321121666203,0.21131706705523343,1.1781215160259702,1.2038329872201174,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,probability_shift,0.1341039475020438,0.10439078882336617,0.11262928173700724,0.1273028006552604,0.1410790805978419,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,original_class_probability_drop,-0.12573694498026408,-0.1003658501431346,0.12190000699883934,-0.13350611336012722,-0.11771940096879537,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,comprehensiveness,0.24944399437728298,0.20598511397838593,0.3094756000127709,0.2263361360594736,0.2722078036185944,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,kept_components,7.827745309135651,8.0,9.118294035931227,7.522581650183272,8.252520832618892,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,kept_isolated_nodes,4.826745616733313,4.0,9.222370384134079,4.515804895403477,5.254065416399121,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,betweenness_distance,0.16854666600799711,0.17212219962594477,0.06272338393553073,0.16594506204317827,0.1711695378833935,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,harmonic_closeness_distance,4.568252949934431,4.517416131871079,1.1320204113135666,4.515713107269286,4.620219113772792,39012,13004,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,success_rate,0.6368969846027721,1.0,0.47611157823893896,0.6039639008028153,0.6688533111846641,39033,13011,24860.0,39033.0,False,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,sparsity_removed,0.11250544504309778,0.0925925925925926,0.07447020422896669,0.10834750360998992,0.11707829713488625,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,num_selected_edges,26.134085957615365,23.0,15.080962058017466,25.26706619324706,26.938131457363287,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,num_removed_edges,2.8510596157654984,2.0,1.9123663013479026,2.7384385643248375,2.9674509226641264,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,total_edit_distance,2.8510596157654984,2.0,1.9123663013479026,2.7384385643248375,2.9674509226641264,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,result_original_class_probability,0.4135783560383695,0.43392401933670044,0.07262570077648191,0.40681980477412943,0.41955386738021977,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,retained_confidence_ratio,0.5886434327591047,0.5781983864714196,0.15251811901617354,0.575264117176943,0.6012567152410319,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,probability_shift,0.3147400946302126,0.31089653074741364,0.15506929568648548,0.30262335330207635,0.3271679962625144,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,original_class_probability_drop,0.3147400946302126,0.31089653074741364,0.15506929568648548,0.30262335330207635,0.3271679962625144,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,comprehensiveness,0.10678676801774103,-0.0029570366314146668,0.349814386622106,0.08298818258765137,0.1352941239283415,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,kept_components,3.5747276688453162,3.0,6.144043573734023,3.324957321069754,3.9613202220003645,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,kept_isolated_nodes,1.7883145177262825,1.0,6.0410330857436785,1.5438207608836216,2.1641997461452442,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,betweenness_distance,0.09773007118033747,0.08691967318046483,0.06178594302411457,0.09339903108550697,0.1028919611301595,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,harmonic_closeness_distance,2.440904669862941,2.0946423494120947,1.2763479546200431,2.3621901302592807,2.520608616226737,24860,8415,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,success_rate,0.9897778802551687,1.0,0.07397571824103462,0.9860677479663549,0.9930272015930961,39033,13011,38634.0,39033.0,False,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,sparsity_removed,0.24632743134861412,0.25490196078431376,0.06767942811574139,0.2431096035220344,0.24942153574093795,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,num_selected_edges,24.112702813719448,21.0,15.790643638115961,23.47366929624254,24.789804903341363,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,num_removed_edges,6.6932891764222635,8.0,1.8264347235615377,6.617545654373063,6.768396328658402,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,total_edit_distance,6.6932891764222635,8.0,1.8264347235615377,6.617545654373063,6.768396328658402,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,result_original_class_probability,0.803437904319658,0.8168113299955924,0.12951174163680348,0.7944555204509232,0.8121675144339524,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,retained_confidence_ratio,1.0464716596384906,1.0151699471072906,0.12943329416844906,1.040589124501911,1.0525439251768378,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,probability_shift,0.07601134008125818,0.06497829904158911,0.056558017941938404,0.07324706840289696,0.07922912378659366,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,original_class_probability_drop,-0.026155722054213577,-0.012596112229706097,0.08307481066289778,-0.03028225717048302,-0.02210637433577008,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,comprehensiveness,0.11977493968398059,0.029400020837783813,0.2956657916429665,0.10582213197092731,0.13400805640638794,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,kept_components,6.788508934072705,6.333333333333333,9.10480573083854,6.491353542238728,7.2245837395753645,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,kept_isolated_nodes,3.919862908194701,3.3333333333333335,8.993529246575989,3.626785478077031,4.35286359450378,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,betweenness_distance,0.16081987946194476,0.1627576924582921,0.055201768611106324,0.1583392479519941,0.1632117707787078,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,harmonic_closeness_distance,4.325431973771998,4.440915029770821,0.9790485744140238,4.287588310125456,4.363035696060827,38634,12984,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,success_rate,1.0,1.0,0.0,1.0,1.0,39033,13011,39033.0,39033.0,False,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,sparsity_removed,0.8448372055976002,0.9444444444444443,0.20305152509986157,0.8278990500134771,0.8597401047414746,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,num_selected_edges,4.330054056823713,1.0,6.970180829354473,3.771971030533945,4.920722202710581,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,num_removed_edges,26.439371813593628,24.666666666666668,16.24754757772586,25.65401183292359,27.19812460163732,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,total_edit_distance,26.439371813593628,24.666666666666668,16.24754757772586,25.65401183292359,27.19812460163732,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,result_original_class_probability,0.8178858483035907,0.8362778027852377,0.15250719373216245,0.8046289433404343,0.8298954834076504,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,retained_confidence_ratio,1.074071762889268,1.0222719416846884,0.2256347075621326,1.0591557486437504,1.0889801310264393,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,probability_shift,0.11829520275650923,0.09897436698277791,0.09681551505083477,0.10808265444231488,0.12805398388885222,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,original_class_probability_drop,-0.041084942277579986,-0.018569484818726778,0.14624377827023022,-0.05076653047277182,-0.031245436774866887,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,comprehensiveness,0.1416174103263387,0.01778203248977661,0.24090664664694383,0.1256489058667077,0.15750517631928423,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,kept_components,26.018497169062076,24.0,19.55991252386298,25.189711842620284,26.868913708583587,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,kept_isolated_nodes,23.520764481336307,21.333333333333332,19.577005292688145,22.572474952669484,24.473010856158997,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,betweenness_distance,0.2130299059990407,0.21527090842522179,0.05242102501491404,0.21064839593384435,0.2151659043376131,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,harmonic_closeness_distance,7.919387016829515,7.987172160480259,2.5033523616930147,7.789837263058745,8.04354940761243,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,success_rate,1.0,1.0,0.0,1.0,1.0,39033,13011,39033.0,39033.0,False,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,sparsity_removed,0.7341911244411243,0.9444444444444443,0.33121417946821013,0.7123632443451631,0.7568741138794062,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,num_selected_edges,7.7950708374964774,1.0,12.500570083468688,6.731279957760254,8.848763655192636,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,num_removed_edges,22.97435503292086,21.0,16.958058410449443,21.994259252361207,24.02072174152633,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,total_edit_distance,22.97435503292086,21.0,16.958058410449443,21.994259252361207,24.02072174152633,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,result_original_class_probability,0.8097281189456031,0.8208321928977966,0.15699147298361213,0.7956971483573039,0.822406352629679,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,retained_confidence_ratio,1.0626005765025657,1.0075574868907686,0.2286347095330352,1.0469652105969778,1.0776982431282216,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,probability_shift,0.11531910858181138,0.09702268242835999,0.09982457391215002,0.1061662873339645,0.12427123706393427,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,original_class_probability_drop,-0.03292721291959259,-0.006179548799991608,0.14888103611846631,-0.04306046080486178,-0.022331935118139738,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,comprehensiveness,0.13988551160268095,0.016123265027999878,0.24684150226198495,0.11621416738363122,0.1645253515564642,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,kept_components,22.89683088668562,21.0,19.780123800991763,21.881900243186,24.027522663067064,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,kept_isolated_nodes,21.869725616785797,20.0,19.781580761788735,20.852143823855997,23.004163753223857,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,betweenness_distance,0.18364059381112807,0.19212423476933901,0.07385635155309063,0.17922106618470524,0.1877945291306499,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,harmonic_closeness_distance,6.832938348158357,7.209000827627132,3.127008455007001,6.647193957748112,7.022248762624098,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,success_rate,0.2245279635180488,0.0,0.3407164759694494,0.2079559589735221,0.241809917589922,39033,13011,8764.0,39033.0,False,4337,3,3
Mutagenicity,gcn,random,counterfactual,sparsity_removed,0.15288943725994403,0.14285714285714285,0.08118521604167266,0.1461176826405963,0.15942582019936066,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,num_selected_edges,23.0294828076158,19.5,13.89470951674212,22.03643623376689,24.104682839914535,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,num_removed_edges,3.5677038931514637,3.0,1.9370951046614062,3.418764314025151,3.711914127587908,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,total_edit_distance,3.5677038931514637,3.0,1.9370951046614062,3.418764314025151,3.711914127587908,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,result_original_class_probability,0.4344167794259998,0.44772011786699295,0.05377658451647047,0.4293890604742325,0.4395685486871701,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,retained_confidence_ratio,0.6760402645612513,0.6835360433601325,0.14927114858228988,0.6613047736518015,0.6929905891962537,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,probability_shift,0.2306555067964478,0.2023039311170578,0.1402805576546753,0.21500057088536909,0.24433831347851306,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,original_class_probability_drop,0.2306555067964478,0.2023039311170578,0.1402805576546753,0.21500057088536909,0.24433831347851306,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,comprehensiveness,0.15692919021300977,0.15605748444795609,0.3533140375792258,0.12889883272989056,0.18445274834113137,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,kept_components,3.9589371980676327,3.5,4.92027992875988,3.7477104724055126,4.325971736255742,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,kept_isolated_nodes,2.0646135265700485,2.0,4.773362445195416,1.878974045067552,2.4263970742144934,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,betweenness_distance,0.12178025233395745,0.11753134886361956,0.058076811912711405,0.11701406877501225,0.1269637507209886,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,harmonic_closeness_distance,2.778400235553667,2.641323768421066,1.16905577651749,2.6909498500522697,2.861415957162438,8764,4692,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,success_rate,0.9651833064330182,1.0,0.12815502785747432,0.9591322744424696,0.9708850007509024,39033,13011,37674.0,39033.0,False,4337,3,3
Mutagenicity,gcn,random,exemplar,sparsity_removed,0.23111469525137254,0.23809523809523805,0.07364813259868307,0.22781012613202425,0.23436104526570434,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,num_selected_edges,24.518705776405504,21.0,15.802136096505288,23.875182277177615,25.19891575511785,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,num_removed_edges,6.311784381834556,7.0,2.039424543398306,6.2217083799529735,6.398439137635896,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,total_edit_distance,6.311784381834556,7.0,2.039424543398306,6.2217083799529735,6.398439137635896,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,result_original_class_probability,0.7902205986221351,0.8013331492741903,0.13437677927046354,0.7816456974206948,0.7984806637142449,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,retained_confidence_ratio,1.0269737693823917,1.0028935185561572,0.12655653137036418,1.0211541869988003,1.033132699573169,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,probability_shift,0.07462372549162945,0.06642584005991618,0.053745797208741335,0.07176642480896975,0.0775230366268873,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,original_class_probability_drop,-0.012468637753148645,-0.002619763215382894,0.08275681207938261,-0.016638024669188043,-0.008409818429830566,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,comprehensiveness,0.11608872982027478,0.030457094311714172,0.2924358599288547,0.10277755607061836,0.1300512556831265,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,kept_components,6.443573909687379,6.0,9.153764539923541,6.151328443997638,6.8787590870966495,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,kept_isolated_nodes,3.7309661649298853,3.3333333333333335,8.972911459319944,3.438539016444061,4.167397855796106,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,betweenness_distance,0.1538970517681691,0.1509934044861675,0.05287987400479926,0.1518598206814408,0.1560098078959736,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,exemplar,harmonic_closeness_distance,4.1724376943576305,4.37883836526678,1.1207139037228964,4.126471161412786,4.217722046054565,37674,12955,,,True,4337,3,3
Mutagenicity,gcn,random,factual,success_rate,1.0,1.0,0.0,1.0,1.0,39033,13011,39033.0,39033.0,False,4337,3,3
Mutagenicity,gcn,random,factual,sparsity_removed,0.7706596328537425,0.9411764705882352,0.2813408046774413,0.7538768466013959,0.7871532964526915,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,num_selected_edges,6.4418312709758405,1.0,9.866224746918252,5.731771699901495,7.143141031326235,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,num_removed_edges,24.3275945994415,22.333333333333332,16.752605528257476,23.524086036286924,25.15494610352522,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,total_edit_distance,24.3275945994415,22.333333333333332,16.752605528257476,23.524086036286924,25.15494610352522,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,result_original_class_probability,0.8115663144973735,0.8214310606320699,0.1517011894986627,0.7985539288243584,0.8236322021925065,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,retained_confidence_ratio,1.064985690647778,1.0115597444582072,0.2206392211042802,1.0507835705499158,1.079486402863158,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,probability_shift,0.11511300786840412,0.09395003318786621,0.09460602887267053,0.10564840142638766,0.1241785492421517,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,original_class_probability_drop,-0.03476540847136286,-0.009797414143880209,0.14305381056868127,-0.04435984652702356,-0.02513281093047753,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,comprehensiveness,0.10317848481929252,0.007124545052647591,0.21412411368647677,0.09041177213675525,0.11683633257748939,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,kept_components,23.987010990700178,22.0,19.89434283820448,23.128875618016462,24.902054062914992,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,kept_isolated_nodes,21.865933953321544,19.666666666666668,19.844043983576352,20.950124716342124,22.866122367258757,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,betweenness_distance,0.1994280779952414,0.20144535663282906,0.056935875454962454,0.19671891981972486,0.2019221280237022,39033,13011,,,True,4337,3,3
Mutagenicity,gcn,random,factual,harmonic_closeness_distance,7.391879819056309,7.661217790232726,2.8435853576746233,7.256742895369549,7.5231120746703395,39033,13011,,,True,4337,3,3
AIDS,gcn,cf2,all_views,triplet_runtime_seconds,2.3711288517253215,2.3299777551728766,0.5656537183716964,2.129749229238141,2.682028496938334,14400,4800,,,False,1600,3,3
AIDS,gcn,cfgnnexplainer,all_views,triplet_runtime_seconds,1.9426378681826304,1.9040409383402825,0.4463915891948117,1.7558695989999387,2.178916261168762,14400,4800,,,False,1600,3,3
AIDS,gcn,gnnexplainer,all_views,triplet_runtime_seconds,0.46897972570491625,0.45320339933581033,0.1251465849646983,0.4223487525707278,0.531053520899322,14400,4800,,,False,1600,3,3
AIDS,gcn,greedy,all_views,triplet_runtime_seconds,0.028351803867952996,0.019200885830893334,0.02605435409000667,0.025485459773224826,0.03229805325199079,14400,4800,,,False,1600,3,3
AIDS,gcn,mpgx_cfgnn,all_views,triplet_runtime_seconds,1.653844663992619,1.6101585411718893,0.43673439556125865,1.4766497912032246,1.892420849337446,14400,4800,,,False,1600,3,3
AIDS,gcn,pgexplainer,all_views,triplet_runtime_seconds,0.007168837970704973,0.005808833001841171,0.00722277837665592,0.006373214565712412,0.008419351384960423,14400,4800,,,False,1600,3,3
AIDS,gcn,random,all_views,triplet_runtime_seconds,0.024033006702736406,0.018453065994738914,0.027321877508213667,0.021308707423430783,0.02793929546386759,14400,4800,,,False,1600,3,3
BBBP,gcn,cf2,all_views,triplet_runtime_seconds,2.2102512639529746,2.1894604096887633,0.11999455768220879,2.184922139006804,2.2390356745915105,1827,609,,,False,203,3,3
BBBP,gcn,cfgnnexplainer,all_views,triplet_runtime_seconds,1.8480691334472465,1.8313170289814782,0.09742587160780258,1.8281419014592766,1.8703978986175813,1827,609,,,False,203,3,3
BBBP,gcn,fragment_search,all_views,triplet_runtime_seconds,0.9111681409936768,0.32975730899488553,2.4122679814223194,0.684521915897616,1.191229280534016,609,609,,,False,203,3,1
BBBP,gcn,gnnexplainer,all_views,triplet_runtime_seconds,0.4419744831178738,0.4368478830050056,0.02466933868217994,0.4366029857549766,0.44854564041884737,1827,609,,,False,203,3,3
BBBP,gcn,greedy,all_views,triplet_runtime_seconds,0.04706716782980016,0.0455922270193696,0.013839493341735051,0.04561109674416862,0.04859421615129434,1827,609,,,False,203,3,3
BBBP,gcn,mpgx_cfgnn,all_views,triplet_runtime_seconds,1.519213527821525,1.5036628347006626,0.08446094956268833,1.5025962316957324,1.5378372279929533,1827,609,,,False,203,3,3
BBBP,gcn,pgexplainer,all_views,triplet_runtime_seconds,0.011593014153912635,0.007403929310385138,0.00827651297239574,0.010210437439913655,0.0131222586372098,1827,609,,,False,203,3,3
BBBP,gcn,random,all_views,triplet_runtime_seconds,0.037207658828681434,0.034860109347694866,0.009227721122376414,0.036035100416980666,0.038415119129543505,1827,609,,,False,203,3,3
COX2_MD,gcn,cf2,all_views,triplet_runtime_seconds,2.599404085624579,2.5760176639984516,0.2815601408771986,2.4549786693460756,2.742490682484106,2727,909,,,False,303,3,3
COX2_MD,gcn,cfgnnexplainer,all_views,triplet_runtime_seconds,2.107467437317159,2.0885680163337383,0.2231406231585149,1.992791078327362,2.2194302811036306,2727,909,,,False,303,3,3
COX2_MD,gcn,gnnexplainer,all_views,triplet_runtime_seconds,0.5674673160494107,0.5232287209995169,0.12785858648592432,0.5275986169538435,0.6132936351643157,2727,909,,,False,303,3,3
COX2_MD,gcn,greedy,all_views,triplet_runtime_seconds,0.44004634606512916,0.42119002833593794,0.10407974276542853,0.4147802243827343,0.4660408023161172,2727,909,,,False,303,3,3
COX2_MD,gcn,mpgx_cfgnn,all_views,triplet_runtime_seconds,1.8349075499859722,1.792293534662652,0.25779899196642775,1.719903360983379,1.9544923490992945,2727,909,,,False,303,3,3
COX2_MD,gcn,pgexplainer,all_views,triplet_runtime_seconds,0.08521073109941904,0.0091914513274484,0.1457968969159184,0.04716716466071871,0.13020092321592103,2727,909,,,False,303,3,3
COX2_MD,gcn,random,all_views,triplet_runtime_seconds,0.08079217591088571,0.04477018633527526,0.09097648969122227,0.05841599257365927,0.10944624012140043,2727,909,,,False,303,3,3
MUTAG,gcn,cf2,all_views,triplet_runtime_seconds,2.3977706574055433,2.3833586918311385,0.15003022798587523,2.3546205525841275,2.4379167978817606,1692,564,,,False,188,3,3
MUTAG,gcn,cfgnnexplainer,all_views,triplet_runtime_seconds,1.9693817743604383,1.9549608105007792,0.12498761529435877,1.935436640718354,2.0023794938684483,1692,564,,,False,188,3,3
MUTAG,gcn,gnnexplainer,all_views,triplet_runtime_seconds,0.47899577726354425,0.4703377931655268,0.04163368240551613,0.4693819892656085,0.4896636278994163,1692,564,,,False,188,3,3
MUTAG,gcn,greedy,all_views,triplet_runtime_seconds,0.034429392891665744,0.03480241083404204,0.010053998181661004,0.032726917760224475,0.036212360746672216,1692,564,,,False,188,3,3
MUTAG,gcn,mpgx_cfgnn,all_views,triplet_runtime_seconds,1.6571906667207046,1.6455493783262984,0.10192309301835188,1.6286000941920507,1.6853645383408362,1692,564,,,False,188,3,3
MUTAG,gcn,pgexplainer,all_views,triplet_runtime_seconds,0.010477970666110342,0.006834081165531339,0.007371988164911933,0.008584865639492213,0.012776661458501067,1692,564,,,False,188,3,3
MUTAG,gcn,random,all_views,triplet_runtime_seconds,0.03066614686693906,0.02967962250356019,0.008786670576720442,0.02881547479878851,0.03281519327017336,1692,564,,,False,188,3,3
Mutagenicity,gcn,cf2,all_views,triplet_runtime_seconds,2.4278379383681736,2.363604073655248,0.6061003190486992,2.1912169287931116,2.7145852755375537,39033,13011,,,False,4337,3,3
Mutagenicity,gcn,cfgnnexplainer,all_views,triplet_runtime_seconds,1.988004131510883,1.9322606493296917,0.4967230768658075,1.7962342019960515,2.2248406948069333,39033,13011,,,False,4337,3,3
Mutagenicity,gcn,gnnexplainer,all_views,triplet_runtime_seconds,0.485783845928598,0.46541103533430334,0.1328869244695039,0.439538171253295,0.5422781075460199,39033,13011,,,False,4337,3,3
Mutagenicity,gcn,greedy,all_views,triplet_runtime_seconds,0.0514384425162731,0.045532644318882376,0.033903417925118653,0.0465081748766179,0.057926458831741606,39033,13011,,,False,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,all_views,triplet_runtime_seconds,1.726562891218189,1.648190102011237,0.5065675437994155,1.5388370082424014,1.96926054013984,39033,13011,,,False,4337,3,3
Mutagenicity,gcn,pgexplainer,all_views,triplet_runtime_seconds,0.016318900075759493,0.008389957336476073,0.01875865592832236,0.014240830650692924,0.018646170179180258,39033,13011,,,False,4337,3,3
Mutagenicity,gcn,random,all_views,triplet_runtime_seconds,0.04220430174560323,0.03523336699193654,0.032555760067191346,0.03783960346229646,0.04755029594121129,39033,13011,,,False,4337,3,3
AIDS,gcn,cf2,counterfactual,jaccard_stability,0.9425925925925926,1.0,0.11399046960379548,0.8638888888888889,1.0,9,9,,,True,8,3,3
AIDS,gcn,cf2,factual,jaccard_stability,0.8851755880216802,1.0,0.16064947257357884,0.8722145051796468,0.8975854321765047,2952,2952,,,True,1136,3,3
AIDS,gcn,cfgnnexplainer,counterfactual,jaccard_stability,1.0,1.0,0.0,1.0,1.0,6,6,,,True,4,3,3
AIDS,gcn,gnnexplainer,factual,jaccard_stability,0.24756215028207917,0.3333333333333333,0.3002681072905505,0.2073520738884012,0.29073504726337246,4800,4800,,,True,1600,3,3
AIDS,gcn,greedy,exemplar,jaccard_stability,1.0,1.0,0.0,1.0,1.0,4800,4800,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,jaccard_stability,0.944416597048176,1.0,0.1420349011096229,0.8875801882200692,0.9792947681176848,228,228,,,True,121,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,jaccard_stability,0.2433775895486669,0.3,0.10182653093934815,0.23747792803772372,0.2493059352491644,4799,4799,,,True,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,jaccard_stability,0.061922862878944065,0.0,0.19450401777679568,0.0505963282436291,0.07457993366426624,4800,4800,,,True,1600,3,3
AIDS,gcn,pgexplainer,factual,jaccard_stability,0.8022155877383526,1.0,0.32635442447012536,0.6815050824479484,0.8791698481594574,4800,4800,,,True,1600,3,3
AIDS,gcn,random,counterfactual,jaccard_stability,0.21756873134424154,0.15873015873015872,0.24290360570892275,0.11102978739046447,0.3139461705347122,49,49,,,True,31,3,3
AIDS,gcn,random,exemplar,jaccard_stability,0.1881286490746232,0.16666666666666666,0.11243859556047026,0.180514073108217,0.19619398153808357,4794,4794,,,True,1600,3,3
AIDS,gcn,random,factual,jaccard_stability,0.1089154253696789,0.0,0.19491368692543085,0.09595659983326132,0.12300629158418395,4800,4800,,,True,1600,3,3
BBBP,gcn,cf2,counterfactual,jaccard_stability,0.7738095238095238,0.7738095238095238,0.08417937871268424,0.7142857142857143,0.8333333333333334,2,2,,,True,2,1,3
BBBP,gcn,cf2,factual,jaccard_stability,0.8625499534449248,0.878732174688057,0.1132424773852942,0.8420031270630532,0.8819023347505098,580,580,,,True,199,3,3
BBBP,gcn,cfgnnexplainer,counterfactual,jaccard_stability,1.0,1.0,0.0,1.0,1.0,1,1,,,True,1,1,3
BBBP,gcn,gnnexplainer,factual,jaccard_stability,0.3178095225605879,0.3333333333333333,0.28425409897313636,0.26734220783567486,0.3728305244781977,609,609,,,True,203,3,3
BBBP,gcn,greedy,exemplar,jaccard_stability,1.0,1.0,0.0,1.0,1.0,609,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,counterfactual,jaccard_stability,0.8634422611079238,1.0,0.2098459489545145,0.829900425856568,0.8951087623521445,332,332,,,True,146,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,jaccard_stability,0.15845783936916943,0.14676434676434677,0.06418868460469085,0.15192230411442234,0.1659943170236684,609,609,,,True,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,jaccard_stability,0.3766223315485285,0.3333333333333333,0.3526474459309998,0.3214421285191468,0.43615024052513074,609,609,,,True,203,3,3
BBBP,gcn,pgexplainer,factual,jaccard_stability,0.7476222866699893,1.0,0.31433351050206615,0.5733913994755261,0.8622311863490267,609,609,,,True,203,3,3
BBBP,gcn,random,counterfactual,jaccard_stability,0.1092115649133193,0.06666666666666667,0.17183489955534206,0.04506172839506173,0.17156370502819773,57,57,,,True,41,3,3
BBBP,gcn,random,exemplar,jaccard_stability,0.15608530068991353,0.15018315018315018,0.06893209918051565,0.14882541566852464,0.16345358617586353,607,607,,,True,203,3,3
BBBP,gcn,random,factual,jaccard_stability,0.11314148276578563,0.0,0.16610070285079834,0.08698422618782416,0.14031327237107794,609,609,,,True,203,3,3
COX2_MD,gcn,cf2,counterfactual,jaccard_stability,0.5541125541125541,0.75,0.4027326612615908,0.0909090909090909,0.8214285714285715,3,3,,,True,3,1,3
COX2_MD,gcn,cf2,factual,jaccard_stability,0.5009105718782495,0.45705336142710734,0.3269018220477933,0.3854905681658464,0.6096523370521468,513,513,,,True,288,3,3
COX2_MD,gcn,gnnexplainer,factual,jaccard_stability,0.14250127236704427,0.0,0.26049321847623264,0.07063471543636925,0.23291291384428633,909,909,,,True,303,3,3
COX2_MD,gcn,greedy,exemplar,jaccard_stability,1.0,1.0,0.0,1.0,1.0,909,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,jaccard_stability,0.3091789111396955,0.25757575757575757,0.277667098003739,0.23830917924667924,0.5602136050127121,51,51,,,True,46,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,jaccard_stability,0.021393848786588055,0.022222222222222223,0.006891092285313522,0.019900955794504186,0.022352847033492204,909,909,,,True,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,jaccard_stability,0.08422540593744045,0.0,0.22217168300178494,0.029907948789566173,0.15314733066148384,909,909,,,True,303,3,3
COX2_MD,gcn,pgexplainer,factual,jaccard_stability,0.5563361555959939,0.3333333333333333,0.3779550855557975,0.4893019284938301,0.6247150473997496,909,909,,,True,303,3,3
COX2_MD,gcn,random,counterfactual,jaccard_stability,0.006802721088435374,0.0,0.017998308238534627,0.0,0.02857142857142857,7,7,,,True,7,3,3
COX2_MD,gcn,random,exemplar,jaccard_stability,0.013355725071896689,0.0,0.01816556274708913,0.01043047163907379,0.016716470278029416,909,909,,,True,303,3,3
COX2_MD,gcn,random,factual,jaccard_stability,0.05675855189334722,0.0,0.15200439611711034,0.024178457572655934,0.10225870520939244,909,909,,,True,303,3,3
MUTAG,gcn,cf2,counterfactual,jaccard_stability,0.9126266061980347,1.0,0.1419053351091065,0.8738738563712521,0.9895833333333333,35,35,,,True,27,3,3
MUTAG,gcn,cf2,factual,jaccard_stability,0.8147626980055263,0.8333333333333334,0.1679002951541434,0.7562955678044571,0.8572562351802612,548,548,,,True,188,3,3
MUTAG,gcn,cfgnnexplainer,counterfactual,jaccard_stability,1.0,1.0,0.0,1.0,1.0,21,21,,,True,17,3,3
MUTAG,gcn,gnnexplainer,factual,jaccard_stability,0.26121546660509465,0.32467709305944603,0.27836214313045726,0.17950181330595374,0.3555849230735145,564,564,,,True,188,3,3
MUTAG,gcn,greedy,exemplar,jaccard_stability,1.0,1.0,0.0,1.0,1.0,564,564,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,jaccard_stability,0.7389352890661791,0.8333333333333334,0.291263190322486,0.6900865401413795,0.8604778600307353,382,382,,,True,147,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,jaccard_stability,0.19099038051800976,0.158974358974359,0.13111623448938756,0.1661456033948724,0.2256435197588269,561,561,,,True,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,jaccard_stability,0.2547007613637464,0.0,0.34613131254046453,0.16886254463059538,0.34923921788586737,564,564,,,True,188,3,3
MUTAG,gcn,pgexplainer,factual,jaccard_stability,0.6794894766591432,0.8333333333333334,0.34009656146274253,0.5240492450790046,0.8304176628474457,564,564,,,True,188,3,3
MUTAG,gcn,random,counterfactual,jaccard_stability,0.11300785947678603,0.09090909090909091,0.13942371999624018,0.0602445315886674,0.19139550727050725,177,177,,,True,94,3,3
MUTAG,gcn,random,exemplar,jaccard_stability,0.15353716959221547,0.14676434676434677,0.09142169897591228,0.13113700505386522,0.17383291417990931,545,545,,,True,188,3,3
MUTAG,gcn,random,factual,jaccard_stability,0.11250269007563085,0.0,0.18579868801672597,0.07104860843806715,0.16366204986216928,564,564,,,True,188,3,3
Mutagenicity,gcn,cf2,counterfactual,jaccard_stability,0.8484027153838475,1.0,0.22610378776311632,0.7836373217960023,0.930251964801072,159,159,,,True,139,3,3
Mutagenicity,gcn,cf2,factual,jaccard_stability,0.8627699696542978,0.8943162393162394,0.13883567641254946,0.8433364607223233,0.8805921499973873,12622,12622,,,True,4312,3,3
Mutagenicity,gcn,cfgnnexplainer,counterfactual,jaccard_stability,1.0,1.0,0.0,1.0,1.0,280,280,,,True,239,3,3
Mutagenicity,gcn,gnnexplainer,factual,jaccard_stability,0.36843491364219455,0.3333333333333333,0.31850520626236234,0.3450632433434706,0.3919335712879166,13011,13011,,,True,4337,3,3
Mutagenicity,gcn,greedy,exemplar,jaccard_stability,1.0,1.0,0.0,1.0,1.0,13004,13004,,,True,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,jaccard_stability,0.7401645095252759,0.8518518518518517,0.29809106641431066,0.7211971843483869,0.7586725867031439,8299,8299,,,True,3216,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,jaccard_stability,0.17335620822442588,0.14676434676434677,0.12970792277363155,0.16568503317256525,0.18329114599443794,12938,12938,,,True,4333,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,jaccard_stability,0.4192203463371062,0.3333333333333333,0.37629687248063665,0.3955208194397793,0.44307700489051677,13011,13011,,,True,4337,3,3
Mutagenicity,gcn,pgexplainer,factual,jaccard_stability,0.952425911388273,1.0,0.16772434353746274,0.9302731188333049,0.97083568464361,13011,13011,,,True,4337,3,3
Mutagenicity,gcn,random,counterfactual,jaccard_stability,0.11727659456241168,0.06060606060606061,0.16843433199491184,0.10259005372663961,0.13152611505266903,2778,2778,,,True,1411,3,3
Mutagenicity,gcn,random,exemplar,jaccard_stability,0.14247462846327374,0.13333333333333333,0.09143372403039995,0.13904865133154673,0.14590581550195408,12770,12770,,,True,4324,3,3
Mutagenicity,gcn,random,factual,jaccard_stability,0.17118508150565218,0.0,0.24697830975837287,0.15619974955072405,0.1865819894983204,13011,13011,,,True,4337,3,3
AIDS,gcn,mpgx_cfgnn,cross_perspective,factual_cf_overlap,0.2589540769939037,0.23205128205128203,0.21149900688323642,0.19908782392990165,0.3178231779598209,680,228,,,True,121,3,3
AIDS,gcn,mpgx_cfgnn,cross_perspective,factual_exemplar_overlap,0.07496979080797855,0.047619047619047616,0.08310161493068571,0.05012259638013645,0.0988356944614728,680,228,,,True,121,3,3
AIDS,gcn,mpgx_cfgnn,cross_perspective,overlap_contrast,0.18398428618592516,0.15146520146520148,0.2036424409496194,0.12704113626637728,0.24311874056770993,680,228,,,True,121,3,3
AIDS,gcn,random,cross_perspective,factual_cf_overlap,0.4733641299155669,0.3939606145488498,0.26959280054149887,0.35911909492526184,0.6119568152445387,141,90,,,True,52,3,3
AIDS,gcn,random,cross_perspective,factual_exemplar_overlap,0.0,0.0,0.0,0.0,0.0,141,90,,,True,52,3,3
AIDS,gcn,random,cross_perspective,overlap_contrast,0.4733641299155669,0.3939606145488498,0.26959280054149887,0.35911909492526184,0.6119568152445387,141,90,,,True,52,3,3
BBBP,gcn,mpgx_cfgnn,cross_perspective,factual_cf_overlap,0.17689248500272883,0.1137085137085137,0.21031507810823885,0.1428441869862357,0.21229865543175155,992,337,,,True,147,3,3
BBBP,gcn,mpgx_cfgnn,cross_perspective,factual_exemplar_overlap,0.025875981365595612,0.0,0.047696471431808815,0.016255247686904867,0.03657736673152409,992,337,,,True,147,3,3
BBBP,gcn,mpgx_cfgnn,cross_perspective,overlap_contrast,0.15101650363713326,0.08333333333333333,0.19918858543287468,0.12094417880869637,0.1815814491345989,992,337,,,True,147,3,3
BBBP,gcn,random,cross_perspective,factual_cf_overlap,0.4810083208134174,0.4736111111111111,0.29045965312946986,0.3924599130460403,0.615411282708176,185,118,,,True,63,3,3
BBBP,gcn,random,cross_perspective,factual_exemplar_overlap,0.0,0.0,0.0,0.0,0.0,185,118,,,True,63,3,3
BBBP,gcn,random,cross_perspective,overlap_contrast,0.4810083208134174,0.4736111111111111,0.29045965312946986,0.3924599130460403,0.615411282708176,185,118,,,True,63,3,3
COX2_MD,gcn,mpgx_cfgnn,cross_perspective,factual_cf_overlap,0.014030557596520431,0.0,0.028789610634429877,0.0034333964302018655,0.01691294023283208,149,53,,,True,48,3,3
COX2_MD,gcn,mpgx_cfgnn,cross_perspective,factual_exemplar_overlap,0.0048205839067996656,0.0,0.008435184313605877,0.00031856773717238836,0.005884362115411009,149,53,,,True,48,3,3
COX2_MD,gcn,mpgx_cfgnn,cross_perspective,overlap_contrast,0.009209973689720766,0.0,0.02973762066550635,0.0010256536751569842,0.01441416173967537,149,53,,,True,48,3,3
COX2_MD,gcn,random,cross_perspective,factual_cf_overlap,0.15380737719413018,0.10810810810810811,0.15630582848675922,0.06962704539438215,0.2616795379384286,26,15,,,True,15,3,3
COX2_MD,gcn,random,cross_perspective,factual_exemplar_overlap,0.0,0.0,0.0,0.0,0.0,26,15,,,True,15,3,3
COX2_MD,gcn,random,cross_perspective,overlap_contrast,0.15380737719413018,0.10810810810810811,0.15630582848675922,0.06962704539438215,0.2616795379384286,26,15,,,True,15,3,3
MUTAG,gcn,mpgx_cfgnn,cross_perspective,factual_cf_overlap,0.09537774689218748,0.0,0.18671758215784845,0.05555163517588587,0.180160022960704,1126,385,,,True,147,3,3
MUTAG,gcn,mpgx_cfgnn,cross_perspective,factual_exemplar_overlap,0.017426766484172844,0.0,0.048003801019697465,0.006194803954275822,0.02758956877964691,1126,385,,,True,147,3,3
MUTAG,gcn,mpgx_cfgnn,cross_perspective,overlap_contrast,0.07795098040801465,0.0,0.17687352401807468,0.0420335169033987,0.1664670399094767,1126,385,,,True,147,3,3
MUTAG,gcn,random,cross_perspective,factual_cf_overlap,0.43660743002507246,0.375,0.26058914653936627,0.3787361780638755,0.5189735398927097,465,263,,,True,123,3,3
MUTAG,gcn,random,cross_perspective,factual_exemplar_overlap,0.0,0.0,0.0,0.0,0.0,465,263,,,True,123,3,3
MUTAG,gcn,random,cross_perspective,overlap_contrast,0.43660743002507246,0.375,0.26058914653936627,0.3787361780638755,0.5189735398927097,465,263,,,True,123,3,3
Mutagenicity,gcn,mpgx_cfgnn,cross_perspective,factual_cf_overlap,0.14952060525664024,0.07936507936507936,0.21173171239967506,0.13747327991562613,0.16279494868197897,24476,8387,,,True,3242,3,3
Mutagenicity,gcn,mpgx_cfgnn,cross_perspective,factual_exemplar_overlap,0.03572708793596532,0.0,0.06489765744994451,0.030545021818062023,0.04206166639664572,24476,8387,,,True,3242,3,3
Mutagenicity,gcn,mpgx_cfgnn,cross_perspective,overlap_contrast,0.11379351732067491,0.012554112554112548,0.21403529062743037,0.10189494078325691,0.12684552474403424,24476,8387,,,True,3242,3,3
Mutagenicity,gcn,random,cross_perspective,factual_cf_overlap,0.39218394428009445,0.3182789432789433,0.2729884093813424,0.37177787574239973,0.41329852460355526,7873,4586,,,True,1995,3,3
Mutagenicity,gcn,random,cross_perspective,factual_exemplar_overlap,0.0,0.0,0.0,0.0,0.0,7873,4586,,,True,1995,3,3
Mutagenicity,gcn,random,cross_perspective,overlap_contrast,0.39218394428009445,0.3182789432789433,0.2729884093813424,0.37177787574239973,0.41329852460355526,7873,4586,,,True,1995,3,3
AIDS,gcn,mpgx_cfgnn,counterfactual,runtime_seconds,0.5416343449132197,0.5245940451616965,0.1460195537465844,0.4851394003171233,0.6167058864094602,14400,4800,,14400.0,False,1600,3,3
AIDS,gcn,mpgx_cfgnn,exemplar,runtime_seconds,0.5604525176997974,0.5454818959988188,0.14229354801794375,0.5031271476770217,0.63440687250917,14400,4800,,14400.0,False,1600,3,3
AIDS,gcn,mpgx_cfgnn,factual,runtime_seconds,0.5517578013796016,0.5284783553361194,0.16958584848181282,0.48758726818186787,0.6419358801592543,14400,4800,,14400.0,False,1600,3,3
BBBP,gcn,fragment_search,counterfactual,runtime_seconds,0.3033553851987824,0.10975120303919539,0.8046051390832835,0.22762787156556122,0.39678184625824364,609,609,,609.0,False,203,3,1
BBBP,gcn,fragment_search,exemplar,runtime_seconds,0.30170246994010846,0.11001263302750885,0.7951401818012667,0.22671502740748659,0.39367393020622243,609,609,,609.0,False,203,3,1
BBBP,gcn,fragment_search,factual,runtime_seconds,0.306110285854786,0.11052317003486678,0.8129287579348524,0.2297604892106879,0.40067226935089817,609,609,,609.0,False,203,3,1
BBBP,gcn,mpgx_cfgnn,counterfactual,runtime_seconds,0.5023549081020813,0.49782511467734974,0.028877967466957394,0.49662582692150414,0.5086213292824088,1827,609,,1827.0,False,203,3,3
BBBP,gcn,mpgx_cfgnn,exemplar,runtime_seconds,0.5190711699441912,0.5144610653126923,0.02977781093075007,0.5134511277505236,0.5251712995189861,1827,609,,1827.0,False,203,3,3
BBBP,gcn,mpgx_cfgnn,factual,runtime_seconds,0.49778744977525247,0.4922267976605023,0.02881411958785548,0.49228731410371335,0.5042637634583431,1827,609,,1827.0,False,203,3,3
COX2_MD,gcn,mpgx_cfgnn,counterfactual,runtime_seconds,0.5931757852187628,0.5865181343348619,0.06750414959366567,0.5600477968259087,0.6257912193105063,2727,909,,2727.0,False,303,3,3
COX2_MD,gcn,mpgx_cfgnn,exemplar,runtime_seconds,0.6125024370039625,0.6069779839987556,0.06899827184952334,0.5785014933933431,0.6460422598381332,2727,909,,2727.0,False,303,3,3
COX2_MD,gcn,mpgx_cfgnn,factual,runtime_seconds,0.6292293277632466,0.5873049303287795,0.1585545608443874,0.5786674287352435,0.686929703038691,2727,909,,2727.0,False,303,3,3
MUTAG,gcn,mpgx_cfgnn,counterfactual,runtime_seconds,0.5453105884208863,0.539302791832597,0.03785444353600653,0.5357926183468175,0.5545322348917429,1692,564,,1692.0,False,188,3,3
MUTAG,gcn,mpgx_cfgnn,exemplar,runtime_seconds,0.5669548587388377,0.5577790313327569,0.04262819581584551,0.5564066476756815,0.5778812840255539,1692,564,,1692.0,False,188,3,3
MUTAG,gcn,mpgx_cfgnn,factual,runtime_seconds,0.5449252195609806,0.5373322113349179,0.044211797233996056,0.534294112061555,0.5568735797488167,1692,564,,1692.0,False,188,3,3
Mutagenicity,gcn,mpgx_cfgnn,counterfactual,runtime_seconds,0.5633945541007774,0.5387381993350573,0.16200817370176696,0.5052059758808637,0.6370421736791314,39033,13011,,39033.0,False,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,exemplar,runtime_seconds,0.5806105093353535,0.5577009983438378,0.16027913735251872,0.522193247282442,0.6544863166057365,39033,13011,,39033.0,False,4337,3,3
Mutagenicity,gcn,mpgx_cfgnn,factual,runtime_seconds,0.5825578277820579,0.5436438100005034,0.21773160706772032,0.5111114577410679,0.6790877487130013,39033,13011,,39033.0,False,4337,3,3


==> paired_graph_effects.csv <==
dataset,architecture,perspective,metric,reference,comparison,paired_n,mean_difference,median_difference,std_difference,ci95_low,ci95_high,p_value,conditional_on_both_successful,holm_p_value
AIDS,gcn,factual,success,mpgx_cfgnn,cf2,1600,0.38340277777777776,0.11111111111111112,0.43579679757765966,0.36228993055555553,0.4046545138888889,1.0046695625135518e-139,False,4.018678250054207e-139
BBBP,gcn,factual,success,mpgx_cfgnn,cf2,203,0.04707170224411605,0.0,0.17438429632701213,0.024630541871921183,0.07279693486590037,0.0001648376252512494,False,0.0006593505010049976
COX2_MD,gcn,factual,success,mpgx_cfgnn,cf2,303,0.4349101576824349,0.3333333333333333,0.24361429854008984,0.40740740740740744,0.4616795012834617,6.034829207698904e-47,False,2.4139316830795618e-46
MUTAG,gcn,factual,success,mpgx_cfgnn,cf2,188,0.03191489361702128,0.0,0.1035736195454751,0.01832151300236407,0.047872340425531915,3.48509234843299e-05,False,0.0001394036939373196
Mutagenicity,gcn,factual,success,mpgx_cfgnn,cf2,4337,0.03179361053467579,0.0,0.1208321511954612,0.02825750006404837,0.035380319217072735,1.1219691071981248e-72,False,4.487876428792499e-72
AIDS,gcn,factual,success,mpgx_cfgnn,gnnexplainer,1600,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
BBBP,gcn,factual,success,mpgx_cfgnn,gnnexplainer,203,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
COX2_MD,gcn,factual,success,mpgx_cfgnn,gnnexplainer,303,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
MUTAG,gcn,factual,success,mpgx_cfgnn,gnnexplainer,188,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
Mutagenicity,gcn,factual,success,mpgx_cfgnn,gnnexplainer,4337,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
AIDS,gcn,factual,success,mpgx_cfgnn,pgexplainer,1600,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
BBBP,gcn,factual,success,mpgx_cfgnn,pgexplainer,203,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
COX2_MD,gcn,factual,success,mpgx_cfgnn,pgexplainer,303,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
MUTAG,gcn,factual,success,mpgx_cfgnn,pgexplainer,188,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
Mutagenicity,gcn,factual,success,mpgx_cfgnn,pgexplainer,4337,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
AIDS,gcn,factual,success,mpgx_cfgnn,random,1600,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
BBBP,gcn,factual,success,mpgx_cfgnn,random,203,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
COX2_MD,gcn,factual,success,mpgx_cfgnn,random,303,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
MUTAG,gcn,factual,success,mpgx_cfgnn,random,188,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
Mutagenicity,gcn,factual,success,mpgx_cfgnn,random,4337,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
AIDS,gcn,factual,comprehensiveness,mpgx_cfgnn,cf2,1164,-0.06038764016586423,-0.01184151570002238,0.1294735150672773,-0.06798085551976732,-0.05305361897067314,3.878173129180763e-164,True,1.5512692516723052e-163
BBBP,gcn,factual,comprehensiveness,mpgx_cfgnn,cf2,199,-0.4260138903349253,-0.41839880082342357,0.21322072385879912,-0.45631958242068665,-0.39655387565080963,2.19204995896119e-34,True,8.76819983584476e-34
COX2_MD,gcn,factual,comprehensiveness,mpgx_cfgnn,cf2,297,-0.12492698079583267,-0.012692083915074665,0.2161405063279221,-0.15039487717859024,-0.1007274757647834,9.977588499938746e-43,True,3.991035399975498e-42
MUTAG,gcn,factual,comprehensiveness,mpgx_cfgnn,cf2,188,-0.4004251523582726,-0.3846590469280879,0.30493601109499036,-0.4450022845115362,-0.3567241631815342,2.142596114782181e-31,True,8.570384459128724e-31
Mutagenicity,gcn,factual,comprehensiveness,mpgx_cfgnn,cf2,4314,-0.27548513461954904,-0.22924836042026678,0.23828527384276402,-0.2824576373476376,-0.26833185619557803,0.0,True,0.0
AIDS,gcn,factual,comprehensiveness,mpgx_cfgnn,gnnexplainer,1600,0.0006939925145495774,4.2681907391144905e-15,0.01868632346072802,-0.00020071330185183643,0.0016248619559587677,0.06400778293064446,True,0.06400778293064446
BBBP,gcn,factual,comprehensiveness,mpgx_cfgnn,gnnexplainer,203,0.01960033645923326,0.0009344948662651909,0.05763804230190633,0.011999466106334454,0.027925907819527446,0.00023533365383683388,True,0.00023533365383683388
COX2_MD,gcn,factual,comprehensiveness,mpgx_cfgnn,gnnexplainer,303,-0.009626412390664762,-6.281667285495336e-05,0.07889406685770066,-0.018622375527554042,-0.000839083306154798,0.004041804163668014,True,0.0057704745019382655
MUTAG,gcn,factual,comprehensiveness,mpgx_cfgnn,gnnexplainer,188,0.017622112495225613,0.003268741362262518,0.08051018036325316,0.006334218816272395,0.029238083013362146,0.002431408280543223,True,0.007294224841629669
Mutagenicity,gcn,factual,comprehensiveness,mpgx_cfgnn,gnnexplainer,4337,0.02389301600892034,0.005967994530995696,0.07890811698773736,0.021571397101408644,0.026185186044829705,2.3948690073604805e-69,True,4.789738014720961e-69
AIDS,gcn,factual,comprehensiveness,mpgx_cfgnn,pgexplainer,1600,0.004752321967084878,5.578994750976562e-05,0.032006321631684945,0.003249280741820557,0.006383782654824665,3.103488780497106e-19,True,9.310466341491318e-19
BBBP,gcn,factual,comprehensiveness,mpgx_cfgnn,pgexplainer,203,0.018035506989825062,0.0030778381559583875,0.057822514078616036,0.010210464307288319,0.025891571240434785,5.20023695093074e-05,True,0.0001040047390186148
COX2_MD,gcn,factual,comprehensiveness,mpgx_cfgnn,pgexplainer,303,-0.024273825525545228,-0.00015291902754041884,0.08068975368295454,-0.03375931630420674,-0.0153634447236033,2.6839845884439604e-07,True,8.051953765331881e-07
MUTAG,gcn,factual,comprehensiveness,mpgx_cfgnn,pgexplainer,188,0.008104105678143,0.0003156032827165393,0.1136219255340277,-0.007657870453394331,0.024476728885054023,0.7930515603530253,True,1.0
Mutagenicity,gcn,factual,comprehensiveness,mpgx_cfgnn,pgexplainer,4337,0.0017318987236577413,-0.0008921432826254104,0.09993654828117748,-0.0012122031416319597,0.004835973531151543,0.4560574562385097,True,0.4560574562385097
AIDS,gcn,factual,comprehensiveness,mpgx_cfgnn,random,1600,0.0018632264839307396,4.3976408934140766e-11,0.02459762281398814,0.0006816875077297551,0.0030833414884824458,4.303965293630329e-06,True,8.607930587260658e-06
BBBP,gcn,factual,comprehensiveness,mpgx_cfgnn,random,203,0.02315100793309525,0.002289500501420763,0.06199654252261777,0.014946320741288906,0.03194349710553709,7.733071344782933e-06,True,2.3199214034348797e-05
COX2_MD,gcn,factual,comprehensiveness,mpgx_cfgnn,random,303,0.01716249991043738,6.414784325493705e-05,0.07054916001014046,0.00960364179081127,0.02531600422903121,0.0028852372509691328,True,0.0057704745019382655
MUTAG,gcn,factual,comprehensiveness,mpgx_cfgnn,random,188,0.006088284009420192,-9.764875802730023e-05,0.08188780841464635,-0.00506698759694861,0.01800283192800185,0.8429659829970471,True,1.0
Mutagenicity,gcn,factual,comprehensiveness,mpgx_cfgnn,random,4337,0.038438925507046175,0.0121523208088345,0.09213470170627187,0.035723504451694824,0.04121008473619851,1.437376653519218e-150,True,4.3121299605576537e-150
AIDS,gcn,counterfactual,success,mpgx_cfgnn,cf2,1600,0.04541666666666666,0.0,0.17575190073211963,0.03715277777777778,0.05416666666666666,4.2186748857257917e-22,False,1.2656024657177376e-21
BBBP,gcn,counterfactual,success,mpgx_cfgnn,cf2,203,0.5413245758073344,0.6666666666666666,0.4080738420026016,0.4860426929392447,0.5971538040503558,1.664523683814914e-26,False,3.329047367629828e-26
COX2_MD,gcn,counterfactual,success,mpgx_cfgnn,cf2,303,0.05133846718005134,0.0,0.12744438243301642,0.037770443711037764,0.06637330399706635,3.1298216557967816e-10,False,6.259643311593563e-10
MUTAG,gcn,counterfactual,success,mpgx_cfgnn,cf2,188,0.6034278959810876,0.6666666666666666,0.392214880265183,0.5460992907801417,0.6595744680851063,4.468594911206616e-26,False,8.937189822413231e-26
Mutagenicity,gcn,counterfactual,success,mpgx_cfgnn,cf2,4337,0.6241897881279943,0.7777777777777778,0.422236787968307,0.6115844285604488,0.6367695283478083,0.0,False,0.0
AIDS,gcn,counterfactual,success,mpgx_cfgnn,cfgnnexplainer,1600,0.04625,0.0,0.17824051851477019,0.03791666666666666,0.055,4.757531904212363e-22,False,1.2656024657177376e-21
BBBP,gcn,counterfactual,success,mpgx_cfgnn,cfgnnexplainer,203,0.5446086480569239,0.6666666666666666,0.40667556037650543,0.48987411056376573,0.5998905309250138,1.0026113435984785e-26,False,3.007834030795435e-26
COX2_MD,gcn,counterfactual,success,mpgx_cfgnn,cfgnnexplainer,303,0.054638797213054646,0.0,0.13346347783448895,0.040337367070040334,0.07040704070407039,1.58681487851666e-10,False,4.760444635549981e-10
MUTAG,gcn,counterfactual,success,mpgx_cfgnn,cfgnnexplainer,188,0.6382978723404256,0.6666666666666666,0.3940322535508839,0.5803782505910166,0.6938534278959811,6.945423887894965e-27,False,2.0836271663684897e-26
Mutagenicity,gcn,counterfactual,success,mpgx_cfgnn,cfgnnexplainer,4337,0.6153767325083903,0.6666666666666666,0.4165329085781443,0.6027463940768069,0.6278283759895474,0.0,False,0.0
AIDS,gcn,counterfactual,success,mpgx_cfgnn,random,1600,0.035972222222222225,0.0,0.14380125180824557,0.029164930555555555,0.043125,1.5724185435517087e-21,False,1.5724185435517087e-21
BBBP,gcn,counterfactual,success,mpgx_cfgnn,random,203,0.44061302681992337,0.4444444444444445,0.3343181839642898,0.3951833607006021,0.4865900383141762,3.8008209587694167e-26,False,3.8008209587694167e-26
COX2_MD,gcn,counterfactual,success,mpgx_cfgnn,random,303,0.044737807114044736,0.0,0.11942376017300327,0.0319031903190319,0.05867253392005866,8.947258359383369e-10,False,8.947258359383369e-10
MUTAG,gcn,counterfactual,success,mpgx_cfgnn,random,188,0.3628841607565012,0.3333333333333333,0.3069045603562512,0.31972517730496447,0.4060283687943262,2.7864467772985516e-24,False,2.7864467772985516e-24
Mutagenicity,gcn,counterfactual,success,mpgx_cfgnn,random,4337,0.4123690210847232,0.3333333333333333,0.3575436985639704,0.4018900673788845,0.4230779084364512,0.0,False,0.0
AIDS,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cf2,12,-1.625,-2.0,1.1894421916481386,-2.25,-1.0,0.00390625,True,0.0078125
BBBP,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cf2,5,-3.5,-4.0,1.5811388300841898,-4.6,-2.1,0.0625,True,0.125
COX2_MD,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cf2,4,-2.916666666666667,-3.0,2.4094720491334933,-5.0,-0.8333333333333335,0.125,True,0.125
MUTAG,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cf2,47,-3.3699763593380614,-3.166666666666667,1.736085568729774,-3.8510638297872335,-2.8758865248226955,6.9553254531561395e-09,True,1.3910650906312279e-08
Mutagenicity,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cf2,184,-3.5810688405797104,-4.0,2.1129575390242925,-3.888888888888889,-3.27475845410628,3.377508660391351e-29,True,6.755017320782702e-29
AIDS,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cfgnnexplainer,4,0.0,0.0,0.0,0.0,0.0,1.0,True,1.0
BBBP,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cfgnnexplainer,1,0.0,0.0,0.0,0.0,0.0,1.0,True,1.0
MUTAG,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cfgnnexplainer,17,-0.1405228758169935,0.0,0.5204601059246654,-0.39215686274509803,0.08823529411764705,0.2561083053771136,True,0.2561083053771136
Mutagenicity,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,cfgnnexplainer,239,-0.12993956299395631,0.0,0.4751249298850491,-0.19130636913063692,-0.07042654579265466,6.055082102750564e-06,True,6.055082102750564e-06
AIDS,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,random,51,-1.3801742919389977,-1.1666666666666665,1.4323046502019308,-1.7750544662309367,-1.002723311546841,2.397422188421732e-07,True,7.192266565265197e-07
BBBP,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,random,63,-2.1847442680776012,-2.0,1.6202939293894967,-2.5912698412698414,-1.7967372134038804,3.471464301234192e-11,True,1.0414392903702577e-10
COX2_MD,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,random,11,-2.742424242424242,-2.3333333333333335,1.908116634514015,-3.8939393939393936,-1.712121212121212,0.001953125,True,0.00390625
MUTAG,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,random,121,-1.2986685032139578,-1.0,1.2764802237892265,-1.5303030303030303,-1.0727731864095502,8.162677987429845e-17,True,2.4488033962289533e-16
Mutagenicity,gcn,counterfactual,num_removed_edges,mpgx_cfgnn,random,1984,-1.693702396953405,-1.5,1.5482451834045716,-1.761034456205197,-1.625991963485663,2.8161583079898704e-263,True,8.448474923969611e-263
AIDS,gcn,exemplar,success,mpgx_cfgnn,greedy,1600,-0.0002777777777777778,0.0,0.006800591211651134,-0.0006944444444444445,0.0,0.10247043485974937,False,0.10247043485974937
BBBP,gcn,exemplar,success,mpgx_cfgnn,greedy,203,-0.0032840722495894913,0.0,0.01886437952132256,-0.006020799124247401,-0.0010946907498631637,0.014305878435429648,False,0.019808172158383708
COX2_MD,gcn,exemplar,success,mpgx_cfgnn,greedy,303,0.0,0.0,0.0,0.0,0.0,1.0,False,1.0
MUTAG,gcn,exemplar,success,mpgx_cfgnn,greedy,188,-0.010638297872340425,0.0,0.043206615570007136,-0.017139479905437353,-0.005319148936170213,0.00094149094826212,False,0.00094149094826212
Mutagenicity,gcn,exemplar,success,mpgx_cfgnn,greedy,4337,-0.009684113442471755,0.0,0.05065104606035381,-0.011246893654087568,-0.008198191274050163,1.152056828888165e-42,False,1.152056828888165e-42
AIDS,gcn,exemplar,success,mpgx_cfgnn,random,1600,0.002777777777777778,0.0,0.02764718101407727,0.0015277777777777779,0.0042361111111111115,5.621790102352539e-05,False,0.00011243580204705078
BBBP,gcn,exemplar,success,mpgx_cfgnn,random,203,0.008210180623973728,0.0,0.04274217055334255,0.002736726874657909,0.014230979748221129,0.009904086079191854,False,0.019808172158383708
COX2_MD,gcn,exemplar,success,mpgx_cfgnn,random,303,0.0003667033370003667,0.0,0.006383166551349179,0.0,0.0011001100110011003,0.31731050786291415,False,0.6346210157258283
MUTAG,gcn,exemplar,success,mpgx_cfgnn,random,188,0.043735224586288424,0.0,0.10369560644581989,0.029550827423167846,0.05910165484633569,6.765041553722813e-08,False,1.3530083107445626e-07
Mutagenicity,gcn,exemplar,success,mpgx_cfgnn,random,4337,0.024594573822150488,0.0,0.09042062030418832,0.02195578100581559,0.02736146337714242,4.142479917120284e-74,False,8.284959834240568e-74
AIDS,gcn,exemplar,sparsity_removed,mpgx_cfgnn,greedy,1600,-0.0017711030524211377,0.0,0.011280693938515258,-0.0023445481056059824,-0.0012460767589659112,3.545548212146341e-13,True,7.091096424292682e-13
BBBP,gcn,exemplar,sparsity_removed,mpgx_cfgnn,greedy,203,-0.008257173289103853,0.0,0.015706654320256332,-0.01052753795151476,-0.006211344007578781,4.368691292328222e-14,True,8.737382584656444e-14
COX2_MD,gcn,exemplar,sparsity_removed,mpgx_cfgnn,greedy,303,-5.1283670007861275e-05,0.0,0.0008002829250690185,-0.00014132924399422065,4.2345805248182386e-05,0.03410150850504797,True,0.06820301701009594
MUTAG,gcn,exemplar,sparsity_removed,mpgx_cfgnn,greedy,188,-0.02552862111079637,-0.012362637362637346,0.031256804348441136,-0.030021249623122418,-0.021314526437441025,7.988784604800546e-20,True,1.5977569209601092e-19
Mutagenicity,gcn,exemplar,sparsity_removed,mpgx_cfgnn,greedy,4337,-0.01118900067033796,0.0,0.0242843365411061,-0.011920964118053604,-0.010471043000973627,4.509295065600204e-236,True,9.018590131200409e-236
AIDS,gcn,exemplar,sparsity_removed,mpgx_cfgnn,random,1600,0.000917844473424112,0.0,0.010717936704314566,0.0004168893782726958,0.0014714323689996806,0.0013001076801197162,True,0.0013001076801197162
BBBP,gcn,exemplar,sparsity_removed,mpgx_cfgnn,random,203,0.009943453472323276,0.0,0.026634547953943735,0.006491991948928262,0.013685055508210595,2.0477208108507372e-07,True,2.0477208108507372e-07
COX2_MD,gcn,exemplar,sparsity_removed,mpgx_cfgnn,random,303,2.8877224872186672e-05,0.0,0.00045135314183636946,-1.680509592134087e-05,8.447176272545762e-05,0.14518935796310486,True,0.14518935796310486
MUTAG,gcn,exemplar,sparsity_removed,mpgx_cfgnn,random,188,0.011083309878672263,0.0,0.04117465104285578,0.005364626513248768,0.016946304022665438,0.0007359867875785455,True,0.0007359867875785455
Mutagenicity,gcn,exemplar,sparsity_removed,mpgx_cfgnn,random,4335,0.015246966440255931,0.0,0.03680000823813518,0.014171874075676832,0.016357905317849364,1.993300017117254e-157,True,1.993300017117254e-157


==> primary_bbbp_selection.csv <==
selection_rule,graph_id,model_seed,counterfactual_tanimoto
median counterfactual Tanimoto among complete sets,bbbp-001204,11,0.6486486486486487


==> reviewer_controls_protocol.json <==
{
  "selection_seed": 20261007,
  "per_original_label": 12,
  "model_seeds": [
    11,
    29,
    47
  ],
  "explainer_seed": 101,
  "methods": [
    "mpgx_cfgnn",
    "cfgnnexplainer",
    "cf2",
    "random"
  ],
  "search": "same top-1..min(cap,floor(0.35*E)) hard deletion prefixes; caps 8 and 32",
  "source": "results/submission_v1/raw/explanations.parquet",
  "scope": "exploratory class-balanced held-out subset"
}


==> reviewer_controls_selected_graphs.csv <==
dataset,fold_id,graph_id,original_label
AIDS,0,aids-001020,1.0
AIDS,1,aids-000678,1.0
AIDS,1,aids-000839,0.0
AIDS,1,aids-001027,0.0
AIDS,2,aids-001432,0.0
AIDS,3,aids-000599,0.0
AIDS,3,aids-000721,0.0
AIDS,3,aids-001130,1.0
AIDS,3,aids-001954,1.0
AIDS,4,aids-000008,0.0
AIDS,4,aids-000263,1.0
AIDS,4,aids-000348,1.0
AIDS,4,aids-000589,0.0
AIDS,4,aids-001838,1.0
AIDS,5,aids-000901,0.0
AIDS,5,aids-001481,0.0
AIDS,5,aids-001522,0.0
AIDS,6,aids-001282,1.0
AIDS,7,aids-000359,1.0
AIDS,7,aids-000555,0.0
AIDS,7,aids-000990,1.0
AIDS,7,aids-001511,1.0
AIDS,7,aids-001515,0.0
AIDS,7,aids-001774,1.0
BBBP,0,bbbp-000038,0.0
BBBP,0,bbbp-000133,1.0
BBBP,0,bbbp-000159,1.0
BBBP,0,bbbp-000478,0.0
BBBP,0,bbbp-000488,0.0
BBBP,0,bbbp-000570,1.0
BBBP,0,bbbp-000608,1.0
BBBP,0,bbbp-000720,0.0
BBBP,0,bbbp-000748,0.0
BBBP,0,bbbp-000756,0.0
BBBP,0,bbbp-000770,0.0
BBBP,0,bbbp-000782,0.0
BBBP,0,bbbp-000814,0.0
BBBP,0,bbbp-000868,0.0
BBBP,0,bbbp-000912,0.0
BBBP,0,bbbp-001252,1.0
BBBP,0,bbbp-001286,1.0
BBBP,0,bbbp-001328,0.0
BBBP,0,bbbp-001663,1.0
BBBP,0,bbbp-001678,1.0
BBBP,0,bbbp-001788,1.0
BBBP,0,bbbp-001833,1.0
BBBP,0,bbbp-001975,1.0
BBBP,0,bbbp-001993,1.0
COX2_MD,0,cox2_md-000011,1.0
COX2_MD,0,cox2_md-000074,1.0
COX2_MD,0,cox2_md-000143,1.0
COX2_MD,0,cox2_md-000161,1.0
COX2_MD,0,cox2_md-000166,0.0
COX2_MD,0,cox2_md-000232,0.0
COX2_MD,1,cox2_md-000241,0.0
COX2_MD,1,cox2_md-000299,1.0
COX2_MD,2,cox2_md-000110,0.0
COX2_MD,2,cox2_md-000170,0.0
COX2_MD,2,cox2_md-000218,0.0
COX2_MD,3,cox2_md-000213,0.0
COX2_MD,4,cox2_md-000075,1.0
COX2_MD,5,cox2_md-000012,1.0
COX2_MD,5,cox2_md-000077,1.0
COX2_MD,5,cox2_md-000200,1.0
COX2_MD,7,cox2_md-000173,1.0
COX2_MD,7,cox2_md-000206,0.0
COX2_MD,8,cox2_md-000032,1.0
COX2_MD,8,cox2_md-000153,0.0
COX2_MD,8,cox2_md-000179,0.0
COX2_MD,9,cox2_md-000178,0.0
COX2_MD,9,cox2_md-000226,0.0
COX2_MD,9,cox2_md-000283,1.0
MUTAG,0,mutag-000004,0.0
MUTAG,0,mutag-000137,0.0
MUTAG,0,mutag-000177,0.0
MUTAG,1,mutag-000003,1.0
MUTAG,1,mutag-000134,0.0
MUTAG,2,mutag-000007,1.0
MUTAG,2,mutag-000026,1.0
MUTAG,2,mutag-000073,1.0
MUTAG,2,mutag-000130,1.0
MUTAG,2,mutag-000142,1.0
MUTAG,2,mutag-000150,1.0
MUTAG,4,mutag-000062,0.0
MUTAG,5,mutag-000074,1.0
MUTAG,5,mutag-000143,0.0
MUTAG,6,mutag-000029,1.0
MUTAG,6,mutag-000061,0.0
MUTAG,6,mutag-000138,0.0
MUTAG,7,mutag-000139,1.0
MUTAG,8,mutag-000011,1.0
MUTAG,8,mutag-000016,0.0
MUTAG,8,mutag-000065,0.0
MUTAG,8,mutag-000153,0.0
MUTAG,9,mutag-000105,1.0
MUTAG,9,mutag-000132,0.0
Mutagenicity,1,mutagenicity-000027,1.0
Mutagenicity,1,mutagenicity-001156,1.0
Mutagenicity,1,mutagenicity-002556,1.0
Mutagenicity,1,mutagenicity-003538,1.0
Mutagenicity,2,mutagenicity-001846,1.0
Mutagenicity,2,mutagenicity-002630,0.0
Mutagenicity,3,mutagenicity-000203,0.0
Mutagenicity,3,mutagenicity-001771,1.0
Mutagenicity,3,mutagenicity-002818,0.0
Mutagenicity,3,mutagenicity-003200,1.0
Mutagenicity,3,mutagenicity-004287,0.0
Mutagenicity,4,mutagenicity-002343,0.0
Mutagenicity,4,mutagenicity-002984,0.0
Mutagenicity,4,mutagenicity-003474,1.0
Mutagenicity,5,mutagenicity-000449,0.0
Mutagenicity,5,mutagenicity-002415,0.0
Mutagenicity,5,mutagenicity-003008,0.0
Mutagenicity,6,mutagenicity-002137,0.0
Mutagenicity,6,mutagenicity-002755,0.0
Mutagenicity,7,mutagenicity-001427,1.0
Mutagenicity,7,mutagenicity-002560,1.0
Mutagenicity,7,mutagenicity-002863,0.0
Mutagenicity,7,mutagenicity-003687,1.0
Mutagenicity,9,mutagenicity-002265,1.0


==> reviewer_controls_summary.csv <==
dataset,method,graphs,units,native_coverage,common_projection_coverage,zero_edge_factual_feasibility,induced_factual_feasibility,proposed_threshold_coverage,extended_32_edit_coverage
AIDS,cf2,24,72,0.0,0.06944444444444445,0.9166666666666666,0.6111111111111112,,0.06944444444444445
AIDS,cfgnnexplainer,24,72,0.0,0.05555555555555555,0.9166666666666666,0.6111111111111112,,0.05555555555555555
AIDS,mpgx_cfgnn,24,72,0.06944444444444445,0.06944444444444445,0.9166666666666666,0.6111111111111112,0.013888888888888888,0.06944444444444445
AIDS,random,24,72,0.013888888888888888,0.013888888888888888,0.9166666666666666,0.6111111111111112,,0.013888888888888888
BBBP,cf2,24,72,0.027777777777777776,0.6388888888888888,0.4861111111111111,0.3888888888888889,,
BBBP,cfgnnexplainer,24,72,0.013888888888888888,0.5416666666666666,0.4861111111111111,0.3888888888888889,,
BBBP,mpgx_cfgnn,24,72,0.6527777777777778,0.6527777777777778,0.4861111111111111,0.3888888888888889,0.1527777777777778,
BBBP,random,24,72,0.1111111111111111,0.1111111111111111,0.4861111111111111,0.3888888888888889,,
COX2_MD,cf2,24,72,0.013888888888888888,0.06944444444444445,0.6944444444444444,0.5694444444444444,,0.2222222222222222
COX2_MD,cfgnnexplainer,24,72,0.0,0.08333333333333333,0.6944444444444444,0.5694444444444444,,0.2222222222222222
COX2_MD,mpgx_cfgnn,24,72,0.09722222222222222,0.09722222222222222,0.6944444444444444,0.5694444444444444,0.0,0.2361111111111111
COX2_MD,random,24,72,0.013888888888888888,0.013888888888888888,0.6944444444444444,0.5694444444444444,,0.05555555555555555
MUTAG,cf2,24,72,0.041666666666666664,0.5138888888888888,0.7361111111111112,0.375,,
MUTAG,cfgnnexplainer,24,72,0.05555555555555555,0.4166666666666667,0.7361111111111112,0.375,,
MUTAG,mpgx_cfgnn,24,72,0.5416666666666666,0.5416666666666666,0.7361111111111112,0.375,0.16666666666666666,
MUTAG,random,24,72,0.2638888888888889,0.2638888888888889,0.7361111111111112,0.375,,
Mutagenicity,cf2,24,72,0.027777777777777776,0.5972222222222222,0.5694444444444444,0.5555555555555556,,
Mutagenicity,cfgnnexplainer,24,72,0.013888888888888888,0.5138888888888888,0.5694444444444444,0.5555555555555556,,
Mutagenicity,mpgx_cfgnn,24,72,0.6388888888888888,0.6388888888888888,0.5694444444444444,0.5555555555555556,0.09722222222222222,
Mutagenicity,random,24,72,0.19444444444444445,0.19444444444444445,0.5694444444444444,0.5555555555555556,,

